Autonomous Discovery of Wireless Communications Algorithms

Large language model (LLM)-driven evolutionary search is an emerging algorithm-discovery paradigm that has already produced novel results in several scientific fields. Yet its application to wireless communications remains largely unexplored. To bridge this gap, we introduce The AI Telco Engineer (AITE), a framework to autonomously design algorithms for complex communication problems, while navigating performance-complexity tradeoffs. We showcase AITE on two challenging physical-layer problems: designing an equalizer for an orthogonal time-frequency space (OTFS) system, and constructing a receiver algorithm for an orthogonal frequency-division multiplexing (OFDM) system using a custom constellation and operating without pilots. For the first task, AITE develops algorithms that outperform the best-known solutions while reducing computational latency by a factor of 3.6 compared to the strongest baseline. For the second task, it discovers the first explicit, explainable algorithms that achieve performance parity with state-of-the-art neural receivers. These results demonstrate the strong potential of LLM-driven evolutionary search for the autonomous discovery of next-generation wireless communications algorithms.

==> data/otfs_bler.csv <==
snr,lmmse,mp,ep,ep256,uamp,agentic
12.0,2.487624e-01,1.689189e-01,1.582278e-01,1.953125e-01,1.639610e-01,1.436782e-01
14.0,5.470460e-02,3.392130e-02,2.886836e-02,4.610092e-02,3.048781e-02,2.482622e-02
16.0,7.500750e-03,4.650298e-03,3.662467e-03,5.741847e-03,3.718025e-03,3.238762e-03
17.0,2.603895e-03,1.769911e-03,1.090465e-03,2.117926e-03,1.145161e-03,7.659079e-04


==> data/otfs_leaderboard_evolution.csv <==
generation,best_metric,best_complexity
0,0.6765,4.0578
1,0.6596,4.0764
2,0.5491,0.9423
3,0.5491,0.6249
4,0.5491,0.6249
5,0.5491,0.6249
6,0.5491,0.6249
7,0.5491,0.6249
8,0.4963,0.6845
9,0.4963,0.6564
10,0.4963,0.6564
11,0.4963,0.6564
12,0.4963,0.6564
13,0.4963,0.6548
14,0.4963,0.6548
15,0.4963,0.6548
16,0.4963,0.6548
17,0.4963,0.6548
18,0.4963,0.6548
19,0.4963,0.6548
20,0.4963,0.6548
21,0.4963,0.6548
22,0.4963,0.6548
23,0.4963,0.6548
24,0.4963,0.6548
25,0.4963,0.6548
26,0.4963,0.6548
27,0.4963,0.6548
28,0.4963,0.6548
29,0.4963,0.6548
30,0.4963,0.6548
31,0.4963,0.6548
32,0.4963,0.6548
33,0.4963,0.6548
34,0.4963,0.6548
35,0.4963,0.6548
36,0.4963,0.6548
37,0.4963,0.6548
38,0.4963,0.6548
39,0.4963,0.6548
40,0.4963,0.6548
41,0.4963,0.6548
42,0.4963,0.6548
43,0.4963,0.6548
44,0.4963,0.6548
45,0.4963,0.6548
46,0.4963,0.6548
47,0.4963,0.6548
48,0.4963,0.6548
49,0.4963,0.6548
50,0.4963,0.6548
51,0.4963,0.6548
52,0.4963,0.6548
53,0.4963,0.6548
54,0.4963,0.6548
55,0.4963,0.6548
56,0.4963,0.6548
57,0.4963,0.6548
58,0.4963,0.6548
59,0.4963,0.6548


==> data/otfs_leaderboard_off_front.csv <==
metric,complexity
0.4963,0.6845
0.4963,0.6564
0.4963,0.6874
0.4963,0.7576
0.4963,0.7999
0.4963,0.6633
0.4963,0.6597
0.4963,0.7599
0.4963,0.733
0.4963,0.7767
0.4963,0.6714
0.4963,0.7768
0.4963,0.6763
0.4963,0.6798
0.4963,0.6789
0.4963,0.6752
0.4963,0.9414
0.4963,0.7356
0.4963,0.7741
0.4963,0.6853
0.4963,1.2698
0.4963,0.673
0.4963,0.7041
0.4963,0.676
0.4963,0.6865
0.4963,0.6968
0.4963,0.6865
0.4963,0.6857
0.4963,0.7001
0.4963,0.7652
0.4963,0.6772
0.4963,0.7154
0.4963,0.6878
0.4963,0.9257
0.4963,0.9786
0.4963,0.6783
0.4963,0.6796
0.4963,0.679
0.4963,0.682
0.4963,0.6929
0.4991,1.0561
0.4991,0.4116
0.4991,0.7787
0.4991,0.8314
0.4991,0.6567
0.4991,1.053
0.4991,0.9586
0.4991,0.3796
0.4991,0.6918
0.4991,0.3747
0.4991,0.3725
0.4991,1.07
0.4991,0.7345
0.5022,0.6827
0.5463,0.8279
0.5463,0.6211
0.5463,0.4178
0.5463,0.7133
0.5463,0.4138
0.5463,0.378
0.5463,0.8373
0.5463,0.607
0.5463,0.6019
0.5463,0.7409
0.5463,0.6904
0.5463,0.688
0.5491,0.9423
0.5491,1.1426
0.5491,0.6312
0.5491,0.6249
0.5491,1.4106
0.5491,1.4331
0.5491,0.682
0.5491,0.6773
0.5491,0.6786
0.5491,0.679
0.5491,0.6419
0.5491,1.4539
0.5491,0.7383
0.5491,0.7498
0.5491,0.9427
0.5491,0.9434
0.5491,1.1081
0.5491,1.7245
0.5491,0.5012
0.5491,0.6211
0.5491,0.6131
0.5491,0.4916
0.5491,0.4872
0.5491,0.7745
0.5491,0.7733
0.5491,0.4997
0.5491,0.5043
0.5491,0.5968
0.5491,0.3901
0.5491,0.4
0.5491,0.6149
0.5491,0.6333
0.5491,0.58
0.5491,0.8227
0.5491,0.8292
0.5491,0.5503
0.5491,0.5916
0.5491,0.6799
0.5491,0.6773
0.5491,0.5735
0.5491,0.565
0.5491,0.3652
0.5491,0.481
0.5491,0.8165
0.5491,0.8468
0.5491,0.6045
0.5491,0.7547
0.5491,0.3725
0.5491,0.3744
0.5491,0.6743
0.5491,0.6277
0.5491,0.8407
0.5491,0.3704
0.5491,0.2769
0.5491,0.4283
0.5491,0.8008
0.5491,0.2839
0.5491,0.2767
0.5491,0.2732
0.5491,0.2726
0.5491,0.2828
0.5491,0.2839
0.5491,1.2635
0.5491,0.2778
0.5491,0.2783
0.5491,0.5508
0.5491,0.551
0.5491,0.2911
0.5491,0.2756
0.5491,0.2775
0.5491,0.3623
0.5491,0.275
0.5491,0.3646
0.5491,0.6545
0.5491,0.2743
0.5491,0.2776
0.5491,0.6556
0.5491,0.2836
0.5491,0.2827
0.5491,0.415
0.5491,0.4105
0.5491,0.4149
0.5491,1.1004
0.5491,0.3763
0.5491,0.4017
0.5491,0.3859
0.5491,0.3651
0.5491,0.3631
0.5491,0.2766
0.5491,0.2834
0.5491,0.295
0.5491,0.304
0.5491,0.3044
0.5491,0.2922
0.5491,0.3526
0.5491,0.3648
0.5491,0.7903
0.5491,0.2855
0.5491,0.3089
0.5491,0.7503
0.5491,0.3008
0.5491,0.2797
0.5491,0.2826
0.5491,0.3615
0.5491,0.4102
0.5491,1.3933
0.5491,0.6587
0.5491,0.2841
0.5491,0.3446
0.5491,0.3306
0.5491,0.9097
0.5491,0.2944
0.5491,0.2831
0.5491,0.4144
0.5491,0.7471
0.5491,0.7446
0.5491,0.6195
0.5491,0.5901
0.5491,0.5997
0.5491,0.2936
0.5491,0.295
0.5491,0.6023
0.5491,0.613
0.5491,0.2879
0.5491,0.2855
0.5491,0.295
0.5491,0.6854
0.5491,0.3561
0.5491,0.3454
0.5491,0.2846
0.5491,0.2831
0.5491,0.2878
0.5491,0.2818
0.5491,0.6931
0.5491,0.7
0.5491,0.3103
0.5491,0.2927
0.5491,0.7422
0.5491,0.7447
0.5491,1.0306
0.5491,0.9933
0.5491,0.8668
0.5491,0.4639
0.5491,0.6632
0.5491,0.7442
0.5491,0.7783
0.5491,0.8482
0.5491,0.7773
0.5491,0.6054
0.5491,0.6992
0.5491,0.2944
0.5491,0.2914
0.5491,1.0196
0.5491,0.9836
0.5491,0.6918
0.5491,0.7103
0.5491,0.3085
0.5491,0.2943
0.5491,0.7024
0.5491,0.3039
0.5491,0.3066
0.5491,0.3013
0.5491,0.3039
0.5491,0.2844
0.5491,0.3737
0.5491,0.3418
0.5491,0.6983
0.5491,0.6955
0.5491,0.3547
0.5491,0.6888
0.5491,0.6473
0.5491,0.6015
0.5491,0.3724
0.5491,0.6817
0.5491,0.4591
0.5491,0.4833
0.5491,0.3508
0.5491,0.7066
0.5491,0.7031
0.5491,0.289
0.5491,0.6966
0.5491,0.2902
0.5491,0.293
0.5491,5.9958
0.5491,0.5773
0.5491,0.2891
0.5491,0.2915
0.5491,0.9487
0.5491,0.6784
0.5491,0.7282
0.5491,0.3263
0.5491,0.3283
0.5491,0.3064
0.5491,0.2953
0.5491,0.3873
0.5491,0.3009
0.5491,0.2844
0.5491,0.5475
0.5491,0.6014
0.5491,0.5941
0.5491,0.7355
0.5491,0.6753
0.5491,0.3064
0.5491,0.3053
0.5491,0.6819
0.5491,0.678
0.5491,0.5794
0.5491,0.2946
0.5491,0.3204
0.5491,0.6802
0.5491,0.6805
0.5491,0.6885
0.5491,0.4454
0.5491,0.2894
0.5491,0.6599
0.5491,0.5685
0.5491,0.2863
0.5491,0.2838
0.5522,1.4175
0.5522,0.4148
0.5522,0.4429
0.5522,0.3115
0.5522,0.3114
0.5522,0.618
0.5522,0.3099
0.5522,0.6633
0.5522,0.3289
0.5522,0.5761
0.5522,0.2763
0.5522,0.4343
0.5522,0.5522
0.5522,0.5107
0.5522,0.9865
0.5522,0.3724
0.5522,0.5405
0.5522,0.3026
0.5522,0.2881
0.5522,0.6671
0.5522,0.4343
0.5522,0.7427
0.5522,0.7374
0.5522,0.7663
0.5522,0.5824
0.5522,0.2939
0.5522,0.2959
0.5522,0.2861
0.5522,0.2755
0.5607,0.5666
0.5607,0.5668
0.5607,0.6482
0.5607,0.6948
0.5607,0.8099
0.5607,0.5099
0.5607,0.3867
0.5607,0.3866
0.5607,0.2849
0.5607,0.4332
0.5607,0.4212
0.5607,0.2822
0.5607,0.2813
0.5607,0.3128
0.5607,0.3633
0.5607,0.385
0.5607,0.3757
0.5607,0.5062
0.5607,0.3324
0.5607,0.4465
0.5607,0.5353
0.5607,0.648
0.5607,0.6791
0.5607,0.3173
0.5607,0.7878
0.5607,0.5322
0.5607,0.5342
0.5607,0.2992
0.5607,0.3627
0.5607,0.363
0.5607,0.5805
0.5607,0.364
0.5607,0.3139
0.5607,0.6307
0.5607,0.3748
0.5607,0.2844
0.5607,0.2857
0.5607,0.2875
0.5607,0.2914
0.5607,1.0697
0.5607,0.2863
0.5607,0.5305
0.5607,0.3207
0.5607,0.6564
0.5607,0.3826
0.5607,0.9307
0.5607,0.733
0.5607,0.2921
0.5607,0.3057
0.5607,0.3035
0.5607,0.5816
0.5607,0.5814
0.5607,0.292
0.5607,0.3826
0.5607,0.5924
0.5607,0.4029
0.5607,0.2876
0.5607,0.6701
0.5607,0.6733
0.5607,0.2983
0.5607,0.7616
0.5607,0.6662
0.5607,0.6858
0.5607,0.879
0.5607,0.9202
0.5607,0.6719
0.5607,0.2929
0.5607,0.2964
0.5607,0.2958
0.5607,0.2856
0.5607,0.2954
0.5607,0.3471
0.5607,0.3015
0.5607,0.2972
0.5607,0.6744
0.5607,0.2918
0.5607,0.3532
0.5607,0.2837
0.5607,0.5468
0.5607,0.3389
0.5607,0.3014
0.5607,0.5389
0.5607,0.4197
0.5607,0.2814
0.5607,0.2974
0.5607,0.6826
0.5607,0.451
0.5607,0.3712
0.5607,0.3089
0.5607,0.3979
0.5607,0.2836
0.5607,0.2962
0.5668,0.4377
0.5668,0.567
0.5668,0.6173
0.5668,0.5092
0.5668,0.6593
0.5668,0.3074
0.5668,0.2848
0.5668,0.3285
0.5668,0.3513
0.5668,0.7644
0.5668,0.2962
0.5668,0.2887
0.5668,0.4024
0.5668,0.2881
0.5668,0.3203
0.5668,0.2862
0.5668,0.4517
0.5668,0.5118
0.5668,0.3013
0.5668,0.3911
0.5668,0.4286
0.5668,0.2891
0.5668,0.3683
0.5668,0.2045
0.5668,0.2917
0.5668,0.2908
0.5668,0.4265
0.5668,0.2977
0.5668,0.2949
0.5668,0.5104
0.5668,0.2141
0.5668,0.2079
0.5668,0.6554
0.5668,0.2086
0.5668,0.2072
0.5668,0.5702
0.5668,0.2924
0.5668,0.2077
0.5668,0.207
0.5668,0.4423
0.5668,0.2444
0.5668,0.2194
0.5668,0.2964
0.5668,0.21
0.5668,0.2075
0.5668,0.8495
0.5668,0.2082
0.5668,0.2098
0.5668,0.382
0.5668,0.2291
0.5668,0.2268
0.5668,0.2158
0.5668,0.2068
0.5668,0.2934
0.5668,0.405
0.5668,0.24
0.5668,1.1428
0.5668,0.6985
0.5668,0.2072
0.5668,0.2083
0.5668,0.2895
0.5668,0.2889
0.5668,0.2209
0.5668,0.2101
0.5668,0.319
0.5668,0.3147
0.5668,0.2123
0.5668,0.2161
0.5668,0.2151
0.5668,0.25
0.5668,0.3473
0.5668,0.291
0.5668,0.2917
0.5668,0.374
0.5668,0.2082
0.5668,0.2993
0.5668,0.2902
0.5668,0.2132
0.5668,0.3387
0.5668,0.2918
0.5668,0.3586
0.5668,0.3598
0.5668,0.2191
0.5668,0.3519
0.5668,0.2139
0.5668,0.2111
0.5668,0.3447
0.5668,0.3442
0.5668,0.6968
0.5668,0.2205
0.5668,0.2183
0.5668,0.3439
0.5668,0.5686
0.5668,0.2049
0.5668,0.2029
0.5963,0.7403
0.5991,0.6654
0.5991,8.4623
0.6022,0.5082
0.6168,0.2847
0.6168,0.2207
0.62,0.4035
0.62,0.4041
0.62,0.3205
0.62,1.8567
0.62,0.5615
0.62,0.4239
0.62,0.3291
0.62,0.4227
0.62,0.5702
0.62,0.5189
0.62,0.6143
0.62,0.4227
0.62,0.3098
0.62,0.3619
0.62,0.4309
0.62,0.2569
0.62,0.2995
0.62,0.6734
0.62,0.9324
0.62,0.2946
0.62,0.2385
0.62,0.2492
0.62,0.561
0.62,0.6902
0.62,0.3264
0.62,0.9824
0.62,0.2886
0.62,0.2187
0.62,0.6441
0.62,0.2465
0.62,0.6026
0.62,0.2899
0.62,0.2189
0.62,0.2101
0.62,0.2845
0.62,0.2135
0.62,0.2181
0.62,0.3457
0.62,0.2857
0.62,0.6432
0.62,0.3089
0.62,0.7016
0.62,0.2012
0.62,0.2188
0.62,0.2176
0.62,0.2476
0.62,0.2337
0.62,0.2694
0.62,0.2776
0.6265,0.3742
0.6265,0.478
0.6265,0.3888
0.6265,0.4971
0.6265,0.3759
0.6265,0.8268
0.6265,5.6025
0.6265,0.5413
0.6265,0.2373
0.6265,0.2286
0.6265,0.242
0.6265,0.2413
0.6265,0.2387
0.6265,0.2383
0.6265,0.2608
0.6265,0.6499
0.6265,0.2039
0.6265,0.2024
0.6265,1.1693
0.6265,0.2784
0.6265,0.2997
0.6265,0.685
0.6265,0.3209
0.6265,0.2756
0.6265,0.3902
0.6265,0.2065
0.6265,0.2053
0.6265,0.2063
0.6265,1.1084
0.6265,0.2073
0.6265,0.2134
0.6265,0.212
0.6265,0.2127
0.6265,0.3261
0.6265,0.7671
0.6265,0.2111
0.6265,0.2112
0.6265,0.6032
0.6265,0.696
0.6265,0.2124
0.6265,0.2091
0.6265,0.2095
0.6265,0.6637
0.6265,0.3067
0.6265,0.2925
0.6265,0.293
0.6265,0.2185
0.6265,0.4034
0.6265,0.2088
0.6265,0.582
0.6265,0.3317
0.6265,0.208
0.6265,0.208
0.6265,0.6855
0.6265,0.3134
0.6265,0.2073
0.6265,0.2079
0.6265,0.2746
0.6265,0.2675
0.6265,0.6853
0.6299,0.765
0.6299,0.5564
0.6299,0.5218
0.6299,0.5162
0.6299,0.5179
0.6299,0.3521
0.6299,0.6552
0.6299,0.2059
0.6299,4.6947
0.6299,0.5152
0.6299,0.2285
0.6299,0.2064
0.6299,0.2489
0.6299,1.3521
0.6299,0.5713
0.6299,0.2322
0.6299,0.4666
0.6299,0.3503
0.6299,0.7131
0.6299,0.2011
0.6299,0.7723
0.6299,0.2612
0.6299,0.4161
0.6299,0.308
0.6299,0.3521
0.6299,0.5286
0.6299,0.2866
0.6299,0.6017
0.6299,0.2946
0.6299,0.6493
0.6299,0.2834
0.6299,0.2118
0.6299,0.3143
0.6299,0.6021
0.6299,0.2852
0.6299,0.4802
0.6299,0.307
0.6299,0.5095
0.6299,0.2958
0.6299,0.2101
0.6299,0.2206
0.6299,0.221
0.6299,0.2183
0.6299,0.2178
0.6299,0.2892
0.6333,0.882
0.6333,0.7392
0.6333,0.4109
0.6333,0.5198
0.6333,0.6793
0.6333,0.3627
0.6333,0.5363
0.6333,0.6133
0.6333,0.5779
0.6333,0.2189
0.6333,0.5746
0.6333,0.2181
0.6333,0.2086
0.6333,0.2936
0.6333,0.2998
0.6333,0.2456
0.6333,0.6025
0.6333,0.2956
0.6333,0.286
0.6333,0.6288
0.6333,0.5815
0.6333,0.5539
0.6333,0.288
0.6333,0.6204
0.6463,0.7025
0.6491,0.5202
0.6516,0.3897
0.6516,1.2263
0.6516,0.5306
0.6516,0.5129
0.6516,0.6601
0.6516,0.2984
0.6516,0.4816
0.6516,0.2234
0.6516,0.2786
0.6516,0.2034
0.6516,0.4379
0.6516,0.5286
0.6516,0.4648
0.6516,0.2879
0.6516,0.2972
0.6516,0.2129
0.6516,0.6031
0.6516,0.5986
0.6516,0.2946
0.6516,0.3438
0.6516,0.8366
0.6516,0.4109
0.6516,0.58
0.6516,0.5527
0.6516,0.2772
0.6516,0.2057
0.6587,0.5027
0.6587,1.3157
0.6587,3.4789
0.6587,0.4934
0.6587,0.305
0.6587,0.4249
0.6587,0.2059
0.6587,0.2083
0.6587,0.1938
0.6587,0.9113
0.6587,0.6521
0.6587,0.4301
0.6587,0.3263
0.6587,0.2769
0.6587,0.1995
0.6587,0.2094
0.6587,0.2033
0.6587,0.6506
0.6587,1.1229
0.6587,0.5776
0.6587,0.2858
0.6587,0.5159
0.6587,0.4856
0.6587,0.2886
0.6587,0.5835
0.6587,0.295
0.6587,0.6492
0.6587,0.728
0.6587,0.3076
0.6587,0.287
0.6587,0.2962
0.6587,0.2963
0.6587,0.3013
0.6587,0.3506
0.6587,0.247
0.6587,0.7617
0.6596,4.0764
0.6596,8.044
0.6596,0.7518
0.6596,6.8232
0.6596,7.0687
0.6596,0.8947
0.6596,0.4272
0.6596,0.6967
0.6596,0.8276
0.6596,5.8602
0.6596,0.424
0.6596,0.4375
0.6596,0.5943
0.6596,0.4944
0.6596,0.2036
0.6596,0.5787
0.6596,0.4822
0.6596,0.28
0.6596,0.2564
0.6596,0.4125
0.6596,0.6122
0.6596,0.1856
0.6596,0.8028
0.6596,0.5494
0.6596,0.3655
0.6596,0.365
0.6596,0.5793
0.6596,0.71
0.6596,0.4142
0.6596,0.2866
0.6596,0.4031
0.6596,6.4573
0.6596,0.7315
0.6596,0.6044
0.6596,2.1148
0.6596,0.7776
0.6596,0.286
0.6596,0.645
0.6596,0.6488
0.6596,0.5959
0.6596,0.3406
0.6596,0.2054
0.6596,0.2061
0.6596,1.4773
0.6596,0.5965
0.6596,0.4136
0.6596,0.65
0.6607,0.6956
0.6668,0.41
0.67,0.2936
0.6765,4.0578
0.6765,4.0575
0.6765,6.2343
0.6765,5.9476
0.6765,7.1763
0.6765,4.8097
0.6765,0.5227
0.6765,0.3699
0.6765,4.8615
0.6765,0.476
0.6765,0.2364
0.6765,0.2376
0.6765,0.4697
0.6765,1.3331
0.6765,0.2852
0.6765,2.7197
0.6765,3.3787
0.6765,0.234
0.6765,0.2201
0.6765,0.2145
0.6765,0.1874
0.6765,0.4527
0.6765,0.7319
0.6765,0.2378
0.6765,0.3748
0.6765,0.2839
0.6765,1.0741
0.6765,0.2785
0.6765,0.2326
0.6765,0.2252
0.6765,0.2367
0.6765,1.4323
0.6765,0.6733
0.6765,0.4978
0.6765,0.3874
0.6765,0.5529
0.6765,0.2876
0.6765,0.2818
0.6765,0.2833
0.6765,0.2833
0.6765,0.2038
0.6765,0.577
0.6765,0.3789
0.6765,0.4231
0.6765,0.3884
0.6765,0.5912
0.6765,0.86
0.6765,0.2406
0.6765,0.4529
0.6765,3.2948
0.6765,1.1343
0.6765,0.2146
0.6765,0.3127
0.6765,0.2104
0.6765,0.2439
0.6765,0.2448
0.6765,0.6129
0.6765,1.6228
0.6765,0.5555
0.6765,0.3046
0.6765,0.2044
0.6765,0.6088
0.6765,0.3073
0.6765,2.4375
0.6765,0.6963
0.6765,0.5743
0.6765,0.3562
0.6765,0.5753
0.6765,0.487
0.6765,0.2028
0.6799,0.2861
0.6833,0.415
0.6833,0.2061
0.6833,0.2178
0.6855,10.1472
0.6855,6.9228
0.6855,1.3898
0.6855,2.7901
0.6855,0.5478
0.6855,0.6439
0.6855,0.6037
0.6855,0.2346
0.6855,0.2343
0.6855,0.2471
0.6855,0.3109
0.6855,0.5137
0.6855,0.3563
0.6855,0.6283
0.6855,0.6511
0.6855,0.2755
0.6855,0.283
0.6855,0.5105
0.6855,0.2838
0.6855,1.6188
0.6855,0.3672
0.6855,4.8738
0.6855,0.9287
0.6855,0.3863
0.6855,0.6594
0.6855,0.2787
0.6855,0.3509
0.6855,0.6327
0.6855,0.6939
0.6855,0.4156
0.6855,0.7442
0.6855,0.6919
0.6855,1.0127
0.6855,0.5989
0.6855,0.2875
0.6855,0.4136
0.6855,0.3466
0.6855,0.672
0.6855,0.5909
0.6855,0.2887
0.6855,0.4768
0.6855,0.3512
0.6855,0.3366
0.6855,0.2116
0.6855,0.6509
0.6855,0.7016
0.6855,4.8484
0.6855,0.5659
0.6855,0.3077
0.6855,0.287
0.6855,0.2969
0.6855,0.2711
0.6855,0.2112
0.6933,7.4948
0.6933,4.2769
0.6933,0.8671
0.6933,3.5493
0.6933,3.6122
0.6933,2.2363
0.6933,2.9948
0.6933,4.2832
0.6933,6.0092
0.6933,0.6263
0.6933,5.0337
0.6933,6.6944
0.6933,0.2877
0.6933,0.3355
0.6933,0.4173
0.6933,0.6498
0.6933,0.5136
0.6933,1.0711
0.6933,0.3203
0.6933,0.304
0.6933,0.7094
0.6933,0.2248
0.6933,0.2241
0.6933,0.7229
0.6933,0.2474
0.6933,0.2503
0.6933,0.2454
0.6933,0.7184
0.6933,0.5513
0.6933,0.5117
0.6933,0.5272
0.6933,0.3721
0.6933,0.7581
0.6933,0.2748
0.6933,0.2841
0.6933,1.5816
0.6933,0.5087
0.6933,0.4626
0.6933,0.3726
0.6933,0.2443
0.6933,0.4809
0.6933,0.2985
0.6933,0.2978
0.6933,0.2074
0.6933,0.2905
0.6933,0.2136
0.6933,0.2106
0.6933,0.7129
0.6933,0.5861
0.6933,0.4789
0.6933,0.2496
0.6933,0.2133
0.6933,0.763
0.6933,0.5566
0.6933,0.6627
0.6933,0.2868
0.6933,0.6467
0.6933,0.65
0.6933,0.3144
0.6933,0.7879
0.6933,0.7892
0.6933,0.2156
0.6933,0.6008
0.6933,0.3463
0.6933,0.2478
0.6933,0.2462
0.6933,0.3423
0.6933,0.2945
0.6933,0.2142
0.6933,0.2939
0.6933,0.2108
0.6933,0.2107
0.6933,0.6427
0.6933,0.419
0.6933,3.6909
0.6933,0.2199
0.6933,0.6894
0.6933,0.2948
0.6933,0.6895
0.6933,0.2964
0.6933,0.2771
0.6951,4.2625
0.6951,1.5421
0.6951,0.2947
0.6951,0.37
0.6951,0.3708
0.6951,1.0853
0.6951,0.5808
0.6951,0.5332
0.6951,0.5179
0.6951,2.6319
0.6951,0.5882
0.6951,0.364
0.6951,4.0307
0.6951,3.3778
0.6951,0.8523
0.6951,2.6287
0.6951,0.208
0.6951,0.4154
0.6951,0.2905
0.6951,0.3575
0.6951,0.5873
0.6951,0.442
0.6951,0.2836
0.6951,1.3483
0.6951,0.2948
0.6951,1.1158
0.6951,0.2907
0.6951,0.7647
0.6951,0.6493
0.6951,0.6669
0.6951,0.728
0.6951,0.6029
0.6951,0.2864
0.6951,0.4079
0.6951,0.3028
0.6951,1.3228
0.6951,0.5569
0.6951,0.3886
0.6951,0.3468
0.6951,0.5566
0.6951,0.5573
0.6951,0.7408
0.6951,0.2102
0.6951,0.2057
0.6951,0.5954
0.6951,0.5831
0.6951,0.3703
0.6951,0.3707
0.6951,0.3668
0.6951,0.5794
0.6951,0.2997
0.6951,0.2861
0.7016,0.234
0.7016,0.3068
0.7016,0.5109
0.7016,0.6807
0.7016,0.2072
0.7016,0.7479
0.7016,0.2925
0.7016,10.7333
0.7016,0.2988
0.7087,0.5659
0.7096,0.668
0.7096,0.2305
0.7096,0.5131
0.7096,0.2067
0.7103,4.2387
0.7103,0.288
0.7103,1.8306
0.7103,0.5149
0.7103,0.3561
0.7103,0.2901
0.7103,0.4094
0.7103,0.7069
0.7103,0.9862
0.7103,1.3561
0.7103,1.1153
0.7103,0.9832
0.7103,0.6735
0.7103,0.478
0.7103,0.2961
0.7103,1.1396
0.7103,1.4484
0.7168,0.3585
0.7265,0.7543
0.7265,0.7707
0.7265,4.6216
0.7265,1.1595
0.7333,0.5093
0.7355,0.5679
0.7355,2.2876
0.7355,1.0081
0.7355,0.4613
0.7355,0.3437
0.7433,1.5223
0.7433,0.2423
0.7433,0.6927
0.7433,0.2853
0.7433,0.334
0.7433,0.2267
0.7433,0.2071
0.7433,0.6339
0.7433,0.6781
0.7433,0.2891
0.7433,0.2843
0.7433,4.2661
0.7433,0.1981
0.7433,0.2176
0.7433,0.5871
0.7451,2.9286
0.7451,0.3709
0.7451,0.4165
0.7451,0.2565
0.7451,0.4949
0.7451,1.6366
0.7451,1.2429
0.7451,1.96
0.7451,6.1402
0.7451,0.7379
0.7451,0.2122
0.7451,0.5302
0.7451,0.2194
0.7451,0.2094
0.7451,0.477
0.7451,0.2946
0.7451,0.2226
0.7451,0.2507
0.7451,0.3393
0.7451,0.3582
0.7451,0.485
0.7451,0.2064
0.7451,0.2754
0.7451,0.5427
0.7516,0.5942
0.7587,0.5823
0.7587,0.9562
0.7603,0.6909
0.7603,0.3491
0.7603,5.9342
0.7603,0.6973
0.7603,0.2093
0.7603,0.3107
0.7603,0.3773
0.7603,1.0192
0.7603,0.4125
0.7603,0.8762
0.7603,0.2064
0.7603,0.2865
0.7603,0.6842
0.7603,0.4501
0.7603,1.0662
0.7603,0.6049
0.7603,0.2962
0.7603,3.2681
0.7603,0.2135
0.7603,0.304
0.7603,0.6992
0.7603,0.6509
0.7656,9.7764
0.7656,0.8702
0.7656,0.2912
0.7656,0.2906
0.7656,0.2927
0.7656,0.7069
0.7656,0.4536
0.7656,0.5896
0.7656,0.8178
0.7656,0.8223
0.7656,0.2845
0.7656,0.2307
0.7656,0.4245
0.7656,0.6529
0.7739,1.2309
0.7765,0.6037
0.7765,0.9644
0.7767,11.1781
0.7767,1.1913
0.7799,0.5073
0.7855,0.67
0.7855,0.2907
0.7855,0.2849
0.7933,2.6812
0.7933,9.6311
0.7933,0.4235
0.7933,0.4847
0.7933,0.5581
0.7933,0.2075
0.7933,0.6464
0.7933,3.2707
0.7933,0.2094
0.7944,1.3203
0.7951,1.5296
0.7951,1.4426
0.7951,1.3034
0.7951,0.3302
0.7951,1.1418
0.7951,0.3627
0.7951,0.2848
0.7951,0.4345
0.7951,0.5979
0.7951,0.3005
0.7951,0.294
0.7951,0.4164
0.7951,0.5134
0.803,1.839
0.8071,8.5685
0.8103,0.5453
0.8103,0.2788
0.8103,0.2879
0.8103,0.2981
0.8103,0.558
0.8103,0.5775
0.8103,0.62
0.8103,0.8301
0.8103,0.2133
0.8103,1.4743
0.8103,0.5662
0.8103,0.2186
0.8103,0.8484
0.8103,0.2031
0.8156,1.0186
0.8156,0.355
0.8156,0.2858
0.8156,0.8278
0.8156,0.3536
0.8156,0.6133
0.8156,1.5242
0.8156,0.2875
0.8156,0.996
0.8156,1.0713
0.8156,0.5971
0.8156,0.5422
0.8156,0.2174
0.8156,0.4126
0.8156,0.4723
0.8206,0.8669
0.8265,0.5167
0.8267,0.3638
0.8267,0.3418
0.8267,0.5953
0.8267,0.2734
0.8267,10.2407
0.8267,3.0383
0.8267,0.4055
0.8267,0.5769
0.8267,0.3311
0.8267,0.2874
0.8267,9.9543
0.8299,0.3958
0.8433,0.2961
0.8444,0.2992
0.8444,0.4299
0.8444,0.6653
0.8444,0.571
0.8444,2.1206
0.8451,1.3369
0.8451,0.288
0.8451,0.2084
0.8451,0.5574
0.8451,0.2174
0.8571,0.4305
0.8596,0.5793
0.8603,0.3441
0.8603,0.518
0.8603,0.5231
0.8603,0.2148
0.8603,0.3073
0.8603,0.3474
0.8656,3.5173
0.8656,0.9843
0.8656,0.3496
0.8656,4.4217
0.8656,0.4891
0.8656,0.8344
0.8656,0.2887
0.8656,0.21
0.8656,0.5891
0.8656,0.2285
0.8656,0.2274
0.8656,0.214
0.8656,0.3291
0.8656,0.733
0.8656,0.2947
0.8656,0.6479
0.8668,1.024
0.8706,1.3396
0.8767,0.7879
0.8767,0.4943
0.8767,0.2315
0.8767,0.7267
0.8767,0.2506
0.8767,0.4422
0.8767,0.207
0.8767,0.2088
0.8767,0.3891
0.8767,0.3037
0.8767,0.2148
0.8767,0.2105
0.8767,0.9152
0.8767,0.662
0.8855,0.4519
0.8933,0.2891
0.8944,0.4097
0.8944,1.7306
0.8944,0.7327
0.8944,1.3189
0.8944,0.4743
0.8944,0.9556
0.8944,0.5786
0.8944,0.2337
0.9071,0.6474
0.9071,0.2521
0.9071,0.696
0.9096,0.285
0.9096,0.3018
0.9103,0.8013
0.9103,0.2195
0.9156,2.665
0.9156,3.3398
0.9156,0.774
0.9156,0.329
0.9156,0.7196
0.9156,0.6998
0.9156,0.5122
0.9156,0.2822
0.9156,0.3083
0.9156,0.2077
0.9156,0.2079
0.9156,0.5736
0.9156,0.5936
0.9156,0.3067
0.9156,0.6005
0.9156,0.2828
0.9156,0.2218
0.9168,0.6578
0.9178,1.1988
0.9206,0.2853
0.9267,0.5111
0.9267,0.5045
0.9267,0.3545
0.9267,0.4654
0.9267,0.4661
0.9267,0.5631
0.9267,0.3821
0.9267,0.1898
0.9267,2.2316
0.9267,0.3836
0.9267,0.2949
0.9267,0.5773
0.9267,0.3905
0.9267,0.2076
0.9267,0.2081
0.9267,0.2463
0.9267,3.4422
0.9267,0.2041
0.9267,0.2505
0.9267,0.9211
0.9267,0.6768
0.9267,0.5952
0.9267,0.2104
0.9267,0.208
0.9267,0.2871
0.9267,0.2869
0.9267,0.2699
0.9433,0.4804
0.9444,0.8222
0.9444,0.2106
0.9444,0.3498
0.9444,0.6649
0.9444,0.5434
0.9444,0.208
0.9444,0.2155
0.9444,0.2916
0.9444,0.3499
0.9444,0.5497
0.9444,0.2199
0.9444,2.9364
0.9444,0.5792
0.9444,0.2784
0.9444,0.5565
0.9444,0.2568
0.9444,0.2063
0.9444,0.2743
0.9451,2.2883
0.9516,0.6676
0.9571,5.4264
0.9571,0.3068
0.9571,0.7505
0.9571,0.8375
0.9571,1.2786
0.9571,0.4522
0.9571,0.2641
0.9571,0.2849
0.9571,0.3031
0.9571,0.3115
0.9571,0.2888
0.9571,0.3714
0.9571,0.5669
0.9571,0.2575
0.9596,0.2125
0.9603,11.9862
0.9656,3.3542
0.9656,4.3337
0.9656,3.6581
0.9656,0.8354
0.9656,0.5733
0.9656,0.6937
0.9656,0.5559
0.9706,1.005
0.9706,0.3971
0.9767,0.3282
0.9767,0.6947
0.9767,0.5819
0.9767,0.3138
0.9767,0.8796
0.9767,0.7483
0.9767,0.3821
0.9767,0.6251
0.9767,0.5964
0.9767,0.3049
0.9775,0.6882
0.9855,0.2996
0.9944,0.573
0.9944,0.2478
0.9944,0.475
0.9944,0.5807
0.9944,0.5731
0.9944,1.1478
0.9944,0.6327
0.9944,0.6156
0.9944,0.7275
0.9944,0.2859
0.9944,0.3165
0.9944,0.5708
0.9944,0.2079
0.9944,0.2761
0.9951,0.6646
1.0071,0.5301
1.0071,1.9358
1.0071,0.4242
1.0071,0.2213
1.0071,0.2655
1.0071,0.2802
1.0071,0.6144
1.0071,0.4371
1.0071,0.3973
1.0071,0.4846
1.0071,0.5061
1.0071,0.5862
1.0071,0.2121
1.0071,0.6015
1.0071,0.6371
1.0071,0.5586
1.0071,0.2578
1.0071,0.2866
1.0071,0.2837
1.0071,0.2865
1.0071,0.5796
1.0071,0.4721
1.0156,0.9746
1.0156,0.5065
1.0156,0.6549
1.0156,0.3192
1.0163,1.6755
1.0163,1.5522
1.0163,0.2421
1.0163,0.2844
1.0163,0.9057
1.0163,0.2968
1.0163,0.6304
1.0163,0.2032
1.0206,1.7681
1.0206,1.7618
1.0206,0.8867
1.0267,0.3839
1.0267,1.3945
1.0267,0.6053
1.0267,0.567
1.0267,0.5602
1.0267,0.2142
1.0444,0.4337
1.0444,1.1658
1.0444,0.2884
1.0444,0.2988
1.0444,0.2807
1.0444,1.0893
1.0444,0.2912
1.0444,0.2642
1.0444,0.3717
1.0444,0.2192
1.0444,0.5617
1.0444,0.2867
1.0451,0.9779
1.0451,0.2228
1.0571,2.2516
1.0571,0.5309
1.0571,5.3219
1.0571,0.3704
1.0571,0.5661
1.0571,0.9517
1.0571,0.2944
1.0571,0.5778
1.0571,0.2075
1.0571,0.6523
1.0571,0.24
1.0571,0.2875
1.0571,0.3104
1.0571,0.673
1.0571,0.6453
1.0571,0.2018
1.0571,0.2667
1.0571,1.8317
1.0571,0.2718
1.0571,0.3469
1.0571,0.5539
1.0571,0.2322
1.0571,0.2225
1.0579,0.6793
1.0663,0.2839
1.0663,0.4564
1.0663,0.2055
1.0663,0.3851
1.0663,0.2071
1.0663,0.9027
1.0663,0.2206
1.0663,0.2847
1.0663,0.2665
1.0663,0.2638
1.0706,0.3352
1.0706,1.3333
1.0706,0.2488
1.0706,0.51
1.0706,0.208
1.0706,0.2066
1.0706,0.2033
1.0706,2.7213
1.0767,0.2843
1.0767,0.3394
1.0855,0.3796
1.09,0.207
1.0923,0.4117
1.0923,0.2051
1.0933,0.651
1.0944,0.7671
1.0944,0.2168
1.0944,0.1858
1.0944,0.3984
1.1071,6.9098
1.1071,0.5647
1.1071,0.5185
1.1071,0.6963
1.1071,1.0711
1.1071,1.4746
1.1071,0.4356
1.1071,0.209
1.1071,0.7082
1.1071,0.3673
1.1071,0.6188
1.1071,0.3139
1.1071,0.3403
1.1071,0.204
1.1071,0.2054
1.1071,0.2067
1.1071,0.2978
1.1071,0.2071
1.1071,0.215
1.1071,0.2734
1.1071,0.2126
1.1071,0.2245
1.1163,4.516
1.1163,0.3743
1.1163,0.2041
1.1163,0.3622
1.1163,0.207
1.1163,0.3815
1.1163,0.2294
1.1163,0.3127
1.1163,3.4431
1.1163,0.2856
1.1163,0.6535
1.1163,0.5798
1.1163,0.2102
1.1163,0.2035
1.1163,0.2662
1.1163,1.5214
1.1206,1.0009
1.1206,1.4302
1.1206,1.2291
1.1206,1.5077
1.1206,0.2083
1.1206,0.2105
1.1206,0.6575
1.1206,0.3517
1.1206,0.2195
1.1276,0.562
1.1423,0.339
1.1423,0.5529
1.1423,1.2915
1.1423,0.5425
1.1423,0.3872
1.1423,1.3258
1.1423,9.592
1.1444,5.439
1.1444,1.8131
1.1444,0.5146
1.1444,0.8787
1.1444,0.8815
1.1444,0.2884
1.1444,0.2627
1.1444,0.2973
1.1444,0.2759
1.1451,0.2099
1.1571,0.548
1.1571,0.8264
1.1571,0.391
1.1571,0.6744
1.1571,0.7411
1.1571,1.6497
1.1571,0.5705
1.1571,0.6259
1.1571,0.2601
1.1603,0.8996
1.1663,0.3404
1.1663,1.2684
1.1663,1.1426
1.1663,0.5945
1.1663,0.2076
1.1663,0.2073
1.1663,0.2222
1.1663,0.2854
1.1663,0.2101
1.1663,0.6538
1.1663,0.3191
1.1663,0.553
1.1706,0.4847
1.1706,0.6449
1.1706,1.141
1.1706,0.4509
1.1706,0.2382
1.1706,2.2457
1.1706,0.231
1.1706,0.2077
1.1706,0.2238
1.1706,0.2711
1.1765,0.726
1.1767,4.2859
1.1776,0.3061
1.1776,0.5377
1.1776,0.3326
1.18,12.1916
1.1923,0.7274
1.1923,0.4057
1.1923,0.2811
1.1923,1.1062
1.1923,1.3336
1.1923,0.8204
1.1923,0.3098
1.1942,0.2171
1.1944,0.9753
1.1944,0.6962
1.1944,0.219
1.1951,0.9637
1.2071,0.4134
1.2071,0.3919
1.2071,9.2872
1.2071,0.5694
1.2071,0.623
1.2071,0.564
1.2071,0.83
1.2071,0.3438
1.2071,0.5485
1.2071,0.4203
1.2079,2.616
1.2079,0.3687
1.2079,1.2062
1.2079,0.7245
1.2079,0.4129
1.2079,0.462
1.2079,0.2589
1.2103,8.6822
1.2156,0.5662
1.2163,0.5123
1.2163,0.452
1.2163,0.4192
1.2163,0.5532
1.2163,0.5024
1.2163,0.2522
1.2163,0.4141
1.2163,0.2412
1.2163,0.3072
1.2163,0.2953
1.2163,0.2921
1.2163,0.3396
1.2163,0.6474
1.2163,0.2117
1.2206,0.3637
1.2206,0.6026
1.2206,0.4562
1.2206,0.4524
1.2206,0.364
1.2206,0.8147
1.2206,0.2765
1.2206,0.2078
1.2206,0.238
1.2206,0.6504
1.2206,0.2068
1.2206,0.2121
1.2206,0.3423
1.2206,0.208
1.2206,0.2071
1.2206,0.6543
1.2246,1.0703
1.2267,0.209
1.2322,0.2077
1.2333,2.0162
1.2333,0.3318
1.2333,0.3422
1.2423,10.79
1.2423,0.3511
1.2423,0.8503
1.2423,0.302
1.2423,0.5841
1.2423,0.3734
1.2423,0.6528
1.2423,0.2856
1.2423,0.2031
1.2433,0.3436
1.2444,1.9088
1.2444,0.486
1.2444,0.656
1.25,0.5555
1.2517,0.5104
1.2571,0.568
1.2571,0.2738
1.2579,0.6185
1.2579,0.8191
1.2579,0.3552
1.2579,0.4139
1.2579,0.3608
1.2579,0.3555
1.2579,0.3629
1.2579,0.373
1.2579,0.3604
1.2579,0.3958
1.2579,0.3973
1.2579,0.3749
1.2579,0.3674
1.2579,0.386
1.2579,0.3869
1.2579,0.5031
1.2579,0.3661
1.2579,0.3678
1.2579,0.3667
1.2579,0.3573
1.2579,0.366
1.2579,0.3625
1.2579,0.3726
1.2579,0.4097
1.2579,0.3649
1.2579,0.3647
1.2603,2.0079
1.2661,0.3932
1.2661,0.5718
1.2661,0.3862
1.2661,0.354
1.2661,0.3684
1.2661,0.3585
1.2661,0.3613
1.2661,0.3552
1.2661,0.356
1.2661,0.3574
1.2661,0.361
1.2661,0.3602
1.2663,0.2936
1.2663,0.5229
1.2663,0.2356
1.2663,0.2975
1.2663,0.4078
1.2663,0.2172
1.2663,0.2847
1.2706,1.7045
1.2706,0.8085
1.2706,0.6475
1.2706,1.0915
1.2706,0.5895
1.2706,0.2108
1.2706,0.2932
1.2746,0.351
1.2746,0.3355
1.2746,0.3676
1.2923,0.3678
1.2923,0.2104
1.2923,0.2077
1.2923,0.2951
1.2923,0.3028
1.2923,0.5591
1.2923,0.5866
1.2923,0.5767
1.2923,0.5669
1.2924,0.3346
1.3017,0.5447
1.3017,0.3839
1.3017,0.419
1.3017,0.3352
1.3079,0.4031
1.3079,0.5268
1.3079,0.3635
1.3079,0.2093
1.3079,0.537
1.3079,0.2996
1.3079,0.2636
1.3114,0.6668
1.3114,0.6743
1.3128,0.4582
1.3161,1.4475
1.3163,0.3564
1.3163,0.5086
1.3163,0.4818
1.3206,5.7827
1.3206,1.1115
1.3206,0.3408
1.3206,0.3565
1.3206,0.4694
1.3206,0.2894
1.3206,0.3479
1.3206,0.2865
1.3238,0.6931
1.3246,3.8669
1.3246,0.3645
1.3265,0.5586
1.3265,1.7999
1.3333,11.5344
1.3339,2.2309
1.3423,0.312
1.3423,0.4781
1.3423,0.6148
1.3423,0.4883
1.3423,0.207
1.3423,0.5823
1.3423,0.2073
1.3423,0.2002
1.3423,0.6466
1.3423,0.2963
1.3423,0.2187
1.3423,0.7713
1.3423,0.2074
1.3424,0.3056
1.3424,0.4136
1.3424,0.3966
1.3444,0.2059
1.35,0.2923
1.3517,0.304
1.3579,0.5723
1.3579,0.5389
1.3579,0.2974
1.3579,1.3044
1.3579,1.2544
1.3579,0.2091
1.3579,0.9102
1.3579,0.6556
1.3579,0.2238
1.3579,0.3426
1.3596,0.3396
1.3614,0.5063
1.3614,0.6412
1.3614,0.6359
1.3656,0.9297
1.3661,3.6888
1.3661,1.5215
1.3661,0.291
1.3661,0.4287
1.3661,0.3435
1.3661,10.0896
1.3661,0.8424
1.3661,0.5265
1.3661,0.2798
1.3661,0.6691
1.3661,0.7301
1.3663,0.4558
1.3663,0.2907
1.3663,0.5575
1.3663,0.2872
1.3663,0.2062
1.3706,0.4269
1.3706,0.7009
1.3706,0.7631
1.3746,0.2941
1.3746,0.2966
1.3746,2.6745
1.3746,0.3993
1.3746,1.9801
1.3746,0.1738
1.3746,0.5596
1.3746,0.2723
1.3746,0.3364
1.3833,1.5905
1.3848,0.6338
1.3923,4.8556
1.3923,0.2796
1.3923,0.2054
1.3923,0.4294
1.3924,6.3149
1.3924,1.5811
1.3924,0.6945
1.3924,0.5383
1.3924,0.3709
1.3924,0.1847
1.3933,0.207
1.4017,1.079
1.4017,6.6815
1.4017,0.1974
1.4071,0.6746
1.4071,0.2892
1.4079,0.7918
1.4079,0.54
1.4079,0.4574
1.4079,0.207
1.4079,0.2392
1.4079,6.455
1.4079,0.2149
1.4079,0.2235
1.4079,0.6499
1.4114,0.286
1.4161,0.4643
1.4161,1.0263
1.4161,1.4589
1.4161,0.4585
1.4161,0.4625
1.4161,0.3364
1.4161,0.3079
1.4161,0.2857
1.4161,0.9935
1.4161,0.3393
1.4161,0.386
1.4163,1.1652
1.4206,0.4259
1.4206,0.3697
1.4214,0.2981
1.4226,2.3124
1.4226,9.2739
1.4238,1.4833
1.4246,0.3411
1.4246,0.9648
1.4246,0.8427
1.4246,0.5413
1.4246,0.8276
1.4246,0.3979
1.4246,0.3161
1.4246,0.2958
1.4265,0.5586
1.4333,9.7563
1.4333,1.6614
1.4423,0.4103
1.4423,0.7717
1.4424,7.6433
1.4424,0.2887
1.4424,1.5062
1.4424,0.2038
1.4424,0.2113
1.4424,0.6372
1.4424,0.267
1.45,0.289
1.4517,5.9676
1.4517,0.3923
1.4517,0.3552
1.4517,0.353
1.4517,0.311
1.4517,0.3781
1.4517,0.3405
1.4517,0.3369
1.4532,0.2024
1.4579,3.9289
1.4579,0.2536
1.4628,1.7623
1.4661,0.4265
1.4661,0.4998
1.4661,0.3967
1.4661,0.4002
1.4661,0.4948
1.4661,0.2179
1.4661,0.2676
1.4714,9.2628
1.4714,7.4063
1.4738,1.7475
1.4746,0.3954
1.4746,0.2212
1.4746,0.4841
1.4746,2.8269
1.4746,0.9754
1.4746,0.3368
1.4746,0.3958
1.4746,0.2132
1.4833,0.4697
1.4833,1.0456
1.4923,0.2897
1.4923,0.5991
1.4924,3.6516
1.4924,0.6175
1.4924,0.3835
1.4924,0.4519
1.4924,0.2957
1.4924,1.3206
1.4924,2.9352
1.4924,0.3882
1.4924,0.4127
1.4924,0.2041
1.4924,0.2054
1.4924,2.9277
1.4933,0.3595
1.5017,0.4682
1.5017,0.7647
1.5017,0.9358
1.5017,0.6807
1.5017,0.5818
1.5017,0.2061
1.5079,0.4322
1.5079,0.2325
1.5114,1.2648
1.5114,0.2895
1.5114,1.9648
1.5128,1.2584
1.5128,0.9476
1.5128,8.4125
1.5161,0.8542
1.5161,0.6079
1.5214,1.4809
1.5238,0.6505
1.5238,0.7685
1.5246,5.1071
1.5246,0.4724
1.5246,1.449
1.5246,0.4566
1.5246,0.4304
1.5246,0.3881
1.5246,0.2169
1.5339,0.5141
1.5339,0.3602
1.5339,10.9723
1.5348,2.1053
1.5423,0.283
1.5423,0.6017
1.5423,0.2894
1.5424,11.6446
1.5424,0.2921
1.5424,0.9328
1.5424,3.1954
1.5424,0.2064
1.5424,0.3038
1.5433,2.0602
1.5517,1.3065
1.5517,1.1571
1.5517,0.1908
1.5517,0.3601
1.5517,0.4238
1.5517,0.2731
1.5517,0.1708
1.5517,0.2032
1.5517,0.3098
1.5517,0.2936
1.5517,2.2296
1.5517,2.0058
1.5517,0.8995
1.5517,0.0997
1.5517,0.1023
1.5517,0.3147
1.5517,0.3235
1.5517,0.5643
1.5517,0.2052
1.5517,1.2851
1.5517,0.6045
1.5517,0.4996
1.5579,0.4728
1.5579,1.6236
1.5579,0.5942
1.5614,0.358
1.5614,0.6045
1.5628,3.9476
1.5628,0.5153
1.5628,0.3758
1.5628,0.3165
1.5628,1.472
1.5628,0.1297
1.5628,0.2578
1.5628,0.2567
1.5628,0.5469
1.5628,1.6073
1.5654,6.6326
1.5661,0.2906
1.5714,1.1152
1.5714,0.7369
1.5726,1.5031
1.5738,0.3657
1.5738,0.24
1.5738,0.7001
1.5738,0.5572
1.5746,0.4037
1.5746,0.2911
1.5746,0.6913
1.5923,0.6013
1.5924,9.5554
1.5924,1.1451
1.5924,9.3454
1.5924,0.4418
1.5924,0.3382
1.5924,0.7989
1.5924,0.9735
1.5924,0.2187
1.5924,0.5174
1.5924,0.4065
1.5924,0.6134
1.5924,1.1905
1.6017,10.611
1.6017,11.44
1.6017,1.4217
1.6017,0.2919
1.6017,0.2071
1.6017,0.3346
1.6017,0.3327
1.6017,0.3234
1.6017,0.2104
1.6017,0.3586
1.6017,0.3454
1.6114,0.2904
1.6128,6.3134
1.6128,0.6849
1.6128,2.0327
1.6128,5.111
1.6128,0.6499
1.6128,0.4184
1.6161,7.287
1.6161,0.2151
1.6206,0.2199
1.6226,8.6945
1.6238,1.7407
1.6238,0.3937
1.6238,0.884
1.6238,1.269
1.6238,0.2802
1.6238,8.34
1.6238,0.7071
1.6238,0.3554
1.6238,0.4
1.6246,3.9214
1.6246,0.2858
1.6246,0.6629
1.6339,1.7141
1.6339,1.2314
1.6424,0.6078
1.6424,4.8292
1.6424,0.6925
1.6424,0.6461
1.6457,0.2748
1.6517,8.2378
1.6517,1.139
1.6517,0.4922
1.6517,0.6588
1.6517,0.2462
1.6517,0.4121
1.6517,0.3854
1.6517,0.3903
1.6517,0.2774
1.6517,0.2277
1.6517,0.656
1.6517,0.5685
1.6517,0.3428
1.6538,2.4634
1.6603,0.2063
1.6614,5.5012
1.6614,1.0295
1.6614,3.1992
1.6614,1.1121
1.6614,0.2461
1.6614,3.3473
1.6628,1.1474
1.6628,1.127
1.6628,0.5179
1.6628,1.8835
1.6628,0.4355
1.6628,1.5277
1.6654,12.4169
1.6661,0.9226
1.6663,0.3587
1.6706,0.639
1.6714,0.6118
1.6726,0.7767
1.6726,0.7472
1.6738,3.1309
1.6738,0.7592
1.6738,1.0787
1.6738,1.1678
1.6738,0.2116
1.6738,0.8206
1.6746,0.2841
1.6746,0.8882
1.6767,0.2878
1.6818,0.5709
1.6839,0.5069
1.6839,0.233
1.6839,3.1409
1.6839,0.599
1.69,0.3506
1.6924,0.1856
1.6924,0.5565
1.6924,0.2969
1.6924,0.5658
1.7017,0.2458
1.7017,0.3412
1.7031,0.9478
1.7114,7.6432
1.7114,0.2783
1.7114,0.3424
1.7114,0.3457
1.7128,1.2066
1.7128,0.5216
1.7128,10.7646
1.7128,0.4484
1.7128,0.8096
1.7128,0.1121
1.7128,0.7374
1.7128,0.2173
1.7128,0.569
1.7128,0.2904
1.7128,0.3413
1.7161,0.2933
1.7206,0.5328
1.7214,0.3284
1.7214,0.2346
1.7214,0.2911
1.7226,0.6418
1.7226,0.9831
1.7238,5.2989
1.7238,0.493
1.7238,0.3377
1.7238,0.3157
1.7238,0.1859
1.7238,0.1706
1.7238,0.5137
1.7246,0.629
1.7275,0.8595
1.73,0.2993
1.7318,0.244
1.7339,6.6958
1.7339,0.5831
1.7339,0.5889
1.74,0.2861
1.7423,0.2762
1.7424,11.0692
1.7517,0.1336
1.7517,2.4859
1.7538,0.5528
1.7579,0.5746
1.7614,0.3659
1.7614,0.2376
1.7614,0.373
1.7614,0.6665
1.7614,0.4663
1.7614,0.4574
1.7614,0.457
1.7614,0.3838
1.7614,2.9211
1.7614,0.1019
1.7614,0.3066
1.7614,0.3377
1.7614,0.9162
1.7628,1.5116
1.7628,0.206
1.7628,0.5107
1.7654,0.8045
1.7654,1.1194
1.7654,0.4231
1.7667,8.9248
1.7714,9.2747
1.7714,1.3086
1.7714,0.4353
1.7714,0.2852
1.7714,0.2766
1.7714,0.6922
1.7726,11.4625
1.7726,0.8926
1.7726,0.476
1.7726,4.8895
1.7726,0.6387
1.7726,0.6351
1.7726,0.212
1.7726,0.2072
1.7726,0.3161
1.7726,0.5689
1.7738,2.6029
1.7738,0.2075
1.7738,0.6181
1.7738,0.241
1.7746,12.136
1.7775,3.1969
1.7775,1.2532
1.7829,0.2784
1.7839,0.4183
1.7839,2.6071
1.7839,0.3697
1.7839,0.213
1.7839,0.2085
1.7839,0.2986
1.79,0.283
1.79,0.4008
1.8017,0.7861
1.8031,0.6222
1.8038,0.6439
1.8038,0.2634
1.8038,10.2236
1.8038,0.4954
1.8114,1.2072
1.8114,0.8571
1.8114,1.3748
1.8114,0.4302
1.8114,0.2978
1.8114,0.3827
1.8114,2.6927
1.8114,0.3923
1.8114,2.3407
1.8114,0.6038
1.8114,0.309
1.8128,3.4572
1.8154,2.6711
1.8161,0.8451
1.8206,0.3602
1.8214,0.4887
1.8214,0.3613
1.8214,0.3758
1.8214,2.6191
1.8214,0.6244
1.8214,0.5182
1.8214,0.4625
1.8214,1.434
1.8214,0.3729
1.8214,0.189
1.8214,1.1726
1.8214,0.2389
1.8214,0.227
1.8214,0.2145
1.8214,0.1835
1.8214,0.3373
1.8214,0.9919
1.8214,0.4131
1.8214,1.3608
1.8214,0.497
1.8214,0.1276
1.8214,0.3655
1.8214,0.1344
1.8214,0.1146
1.8214,0.9394
1.8214,0.7327
1.8214,2.1628
1.8214,0.1069
1.8214,0.3521
1.8214,1.2848
1.8214,0.119
1.8214,0.4285
1.8214,0.6316
1.8214,0.238
1.8214,0.3535
1.8214,0.6988
1.8214,0.6599
1.8214,0.2842
1.8214,0.2387
1.8214,0.3066
1.8214,0.3057
1.8226,0.2449
1.8226,0.194
1.8226,0.213
1.8226,0.1998
1.8226,0.1995
1.8226,0.2082
1.8226,0.2352
1.8226,1.2945
1.8226,2.9373
1.8226,0.212
1.8226,0.1868
1.8226,0.236
1.8226,1.1046
1.8226,13.3647
1.8226,0.2108
1.8226,0.2099
1.8226,1.355
1.8226,0.2083
1.8226,0.2096
1.8226,0.7381
1.8226,2.2313
1.8226,0.5145
1.8226,0.6956
1.8226,1.4476
1.8226,0.1973
1.8226,0.1114
1.8226,0.3024
1.8226,0.6014
1.8226,0.5836
1.8226,0.2081
1.8226,0.2852
1.8226,0.9193
1.8238,0.646
1.8238,11.0589
1.8275,0.7615
1.8275,0.219
1.8275,0.2292
1.83,1.3468
1.8318,0.1548
1.8329,3.9858
1.8329,1.0759
1.8339,0.4642
1.8339,0.3382
1.8339,0.5116
1.8339,0.605
1.8339,0.5153
1.8339,0.9395
1.8339,0.5906
1.8339,0.5934
1.8339,0.311
1.8339,0.1173
1.8339,0.7685
1.8339,0.1095
1.8339,0.5113
1.8339,0.297
1.84,0.2993
1.84,0.4245
1.84,0.2032
1.8424,0.1958
1.8531,1.3072
1.8531,0.4085
1.8538,0.4703
1.8538,0.5582
1.8538,0.5181
1.8538,0.8838
1.8538,7.5383
1.8538,0.2411
1.8538,0.9379
1.8538,0.2151
1.8538,0.513
1.8538,0.6564
1.8538,1.923
1.8538,0.7195
1.8538,0.4993
1.8571,0.3152
1.8614,1.7857
1.8628,0.3694
1.8654,0.3373
1.8654,0.4034
1.8654,0.2989
1.8658,0.2857
1.8658,0.3072
1.8661,0.9369
1.8661,0.9236
1.8667,0.3717
1.8667,0.2139
1.8714,0.2105
1.8714,0.1378
1.8714,0.533
1.8714,0.1622
1.8714,0.1346
1.8714,0.4857
1.8714,0.1144
1.8714,0.3971
1.8714,0.5985
1.8717,0.2736
1.8726,6.1561
1.8726,0.864
1.8726,0.4717
1.8726,0.6838
1.8726,0.5637
1.8726,0.5995
1.8726,0.5393
1.8726,7.0565
1.8726,0.7599
1.8738,9.2982
1.8738,10.0759
1.8738,9.9282
1.8775,8.5932
1.8775,0.3401
1.8775,0.3371
1.8775,1.2068
1.8775,0.4654
1.8775,4.3428
1.8775,2.5905
1.8775,0.3508
1.8775,1.1593
1.8775,0.2881
1.8775,0.3066
1.8775,0.3038
1.8775,0.3062
1.8775,0.3077
1.8775,0.4938
1.8775,0.495
1.8775,0.3027
1.8775,0.7413
1.8775,0.4422
1.8775,0.2992
1.8775,0.3051
1.8775,0.5689
1.8775,0.2064
1.8775,0.3534
1.8775,0.3426
1.8775,0.3014
1.8818,0.8265
1.8829,0.3716
1.8839,0.5692
1.8839,3.142
1.8839,0.1182
1.8839,3.8209
1.8839,0.0998
1.8855,0.5583
1.89,0.3385
1.89,0.3263
1.89,0.1015
1.89,0.1049
1.89,0.3638
1.89,0.8271
1.89,0.8264
1.89,0.396
1.89,0.2893
1.89,0.2861
1.89,1.4683
1.8933,0.3516
1.9031,0.3433
1.9031,0.5812
1.9031,7.9342
1.9031,0.4372
1.9031,0.213
1.9038,0.2969
1.9038,0.6676
1.9038,0.11
1.9038,0.2078
1.9114,0.2058
1.9154,0.2074
1.9154,0.3414
1.9154,0.8053
1.9154,0.2812
1.9154,0.8137
1.9154,0.2045
1.9154,0.2058
1.9154,0.3777
1.9154,0.2942
1.9158,0.3568
1.9161,0.5168
1.9161,0.3634
1.9167,0.4156
1.9167,0.7912
1.9206,0.2783
1.9214,0.2803
1.9226,0.3471
1.9226,7.4714
1.9226,0.6286
1.9265,0.2113
1.9275,4.5219
1.9275,0.2201
1.9275,0.995
1.9275,0.1151
1.9275,0.413
1.9275,0.4388
1.9275,0.509
1.9275,0.2087
1.9275,0.3449
1.9275,0.3873
1.9275,0.6274
1.9275,0.3215
1.9275,0.2687
1.9275,0.3003
1.9275,1.2104
1.9275,0.4911
1.9318,0.1268
1.9329,9.5853
1.9339,6.0533
1.94,4.9074
1.94,0.2535
1.94,1.2048
1.94,0.4232
1.94,0.1445
1.94,0.312
1.94,0.1602
1.94,0.2464
1.94,0.1317
1.94,0.5249
1.94,0.3469
1.94,0.4865
1.94,0.221
1.94,0.6343
1.94,0.4601
1.94,0.3005
1.94,0.2979
1.94,0.2766
1.9424,0.3389
1.9445,0.1056
1.9516,0.5881
1.9528,0.9238
1.9531,0.3905
1.9531,0.2647
1.9531,0.4622
1.9531,0.5157
1.9531,0.7736
1.9531,1.2756
1.9531,0.585
1.9531,0.3786
1.9531,0.3059
1.9531,0.5532
1.9531,1.2081
1.9538,7.7963
1.9538,0.319
1.9538,0.2038
1.9614,1.2563
1.9614,0.2183
1.9614,0.3085
1.9654,0.4526
1.9654,0.1203
1.9661,1.3332
1.9661,0.297
1.9661,2.0589
1.9661,2.0202
1.9661,0.786
1.9661,0.4798
1.9661,0.7743
1.9661,0.4359
1.9661,1.0341
1.9667,0.3795
1.9667,0.7068
1.9667,0.212
1.9667,0.5296
1.9667,9.9339
1.9667,0.6304
1.9667,0.6942
1.9667,7.0385
1.9667,0.3011
1.9714,0.8326
1.9726,0.1913
1.9726,0.5556
1.9726,0.2181
1.9738,0.2112
1.9775,0.187
1.9775,0.3174
1.9775,0.5228
1.9775,0.3432
1.9775,0.1926
1.9777,10.0544
1.98,0.8046
1.98,0.3893
1.9809,0.2398
1.9809,0.4729
1.9809,0.2356
1.9809,0.5595
1.99,0.3029
1.99,0.1525
1.99,0.1568
1.99,0.1588
1.99,0.7984
1.99,0.2098
1.99,0.1179
1.99,0.1091
1.99,0.6895
1.99,0.3656
1.99,5.9113
1.99,0.2956
1.99,0.2131
1.99,0.2896
1.99,0.5934
1.99,0.9148
1.99,0.454
1.99,10.1895
1.99,0.5559
1.99,0.1255
1.99,0.1457
1.99,0.4062
1.9945,1.7105
2.0028,0.2761
2.0028,0.2777
2.0031,11.4244
2.0031,0.1418
2.0031,0.2903
2.0031,0.2324
2.0031,0.4795
2.0031,4.0639
2.0031,0.1088
2.0031,1.1332
2.0031,0.2917
2.0031,0.1825
2.0031,1.8078
2.0031,0.5826
2.0031,0.1493
2.0071,0.3501
2.0079,0.2865
2.0081,5.1471
2.0081,0.2359
2.0081,0.1722
2.0081,0.1967
2.0081,10.8487
2.0081,0.2821
2.0096,0.2101
2.0119,0.3891
2.0154,0.4154
2.0154,0.2054
2.0161,1.4151
2.0161,0.1395
2.0161,0.4416
2.0161,1.2742
2.0161,7.28
2.0161,0.1154
2.0161,0.4178
2.0161,0.21
2.0161,0.5409
2.0161,0.2218
2.0161,0.2442
2.0161,0.1197
2.0161,0.4071
2.0161,0.4165
2.0161,0.3116
2.0167,5.8037
2.0167,7.1831
2.0167,4.3291
2.0167,0.0999
2.0167,10.5011
2.0167,1.3489
2.0167,0.8276
2.0167,0.2037
2.0167,1.3245
2.0167,9.277
2.0217,7.0444
2.0217,0.1137
2.0226,0.6853
2.0226,0.2046
2.0275,0.4513
2.0275,0.2105
2.0275,0.3007
2.03,1.7084
2.03,0.1545
2.03,2.5663
2.03,0.1257
2.03,8.6298
2.03,0.1083
2.03,0.1077
2.03,0.2869
2.03,0.1869
2.03,0.108
2.03,0.125
2.03,0.443
2.03,0.2811
2.03,0.229
2.03,0.2992
2.03,0.3058
2.03,0.205
2.03,1.3214
2.0309,0.3956
2.0309,9.7246
2.0309,0.148
2.0309,0.1553
2.0309,0.5073
2.0309,0.1164
2.0309,0.1197
2.0309,0.1155
2.0309,0.1167
2.0309,0.1165
2.0309,0.1171
2.0309,0.1187
2.0309,0.6341
2.0309,0.3562
2.0309,1.9991
2.0309,0.3404
2.0309,0.7574
2.0309,0.513
2.0339,0.2031
2.0339,0.2034
2.0339,0.2856
2.04,0.555
2.04,0.6304
2.0433,0.4581
2.0442,0.2741
2.0445,0.0984
2.0445,0.3706
2.0445,0.1964
2.0445,0.1555
2.0445,0.158
2.0445,0.3288
2.0445,0.2099
2.0445,0.3277
2.0445,9.6757
2.0445,0.2187
2.0445,0.2866
2.0445,0.2894
2.0445,12.1603
2.0445,0.2291
2.0445,5.7458
2.0445,0.3376
2.0445,0.65
2.0531,0.3459
2.0531,0.2857
2.0538,9.1337
2.0581,0.5799
2.0581,6.9834
2.0581,0.7875
2.0581,0.1038
2.0581,1.6737
2.0581,5.1509
2.0581,1.0975
2.0581,0.1057
2.0581,0.3027
2.0581,0.1811
2.0581,0.2979
2.0581,2.5405
2.0581,0.4091
2.0614,9.4464
2.0661,0.2996
2.0661,0.8415
2.0661,0.1347
2.0661,0.6557
2.0661,0.5412
2.0667,0.5551
2.0667,0.2634
2.0667,0.2906
2.0667,1.0341
2.0705,0.381
2.0717,0.1589
2.0717,0.3136
2.0717,0.2107
2.0717,0.6312
2.0717,0.6354
2.0717,0.2525
2.0717,0.1195
2.0717,2.5502
2.0717,0.8208
2.0717,0.2626
2.0717,0.8396
2.0726,0.4611
2.0775,0.2147
2.08,0.3287
2.08,9.6644
2.08,10.5318
2.08,0.2385
2.08,0.288
2.08,9.4158
2.08,0.6398
2.08,0.2165
2.08,0.1224
2.0805,0.3677
2.0809,0.337
2.0809,0.1902
2.0809,0.1498
2.0809,0.24
2.0809,0.1491
2.0809,0.8119
2.0809,0.2071
2.0809,0.4036
2.0809,0.3274
2.0809,0.3115
2.0809,0.3126
2.0809,0.2865
2.0809,0.2872
2.0839,1.0126
2.0852,0.3177
2.0889,0.3682
2.0889,0.2136
2.09,2.0661
2.09,6.6072
2.0933,0.2069
2.0945,0.2211
2.0945,0.3759
2.0945,0.2465
2.0945,0.1463
2.0945,0.1503
2.0945,9.6264
2.0945,0.3161
2.0945,0.2948
2.0945,0.1105
2.0945,0.1195
2.0945,0.1916
2.0945,0.2248
2.0945,0.2253
2.0957,0.3607
2.0957,0.1307
2.1031,0.3684
2.1038,3.8568
2.1038,0.3421
2.1081,0.3026
2.1081,0.1776
2.1081,0.1645
2.1081,0.5428
2.1081,0.1526
2.1081,0.42
2.1081,0.386
2.1081,0.5101
2.1081,0.2064
2.1081,0.2948
2.1081,0.39
2.1081,0.1224
2.1081,0.1187
2.1081,0.9753
2.1081,0.207
2.1081,0.1869
2.1081,0.2377
2.1081,0.2377
2.1081,0.3715
2.1081,0.2185
2.1081,0.5475
2.1081,0.3586
2.1081,0.2831
2.1081,0.344
2.1114,0.2086
2.1143,0.3685
2.1161,0.7493
2.1161,0.4885
2.1161,0.1181
2.1167,0.55
2.1167,8.2695
2.1217,0.1912
2.1217,0.4527
2.1217,1.0272
2.1217,0.1825
2.1217,0.1142
2.1217,0.3206
2.1217,0.1093
2.1217,0.6797
2.1217,0.6086
2.1217,0.1409
2.1217,0.1155
2.1217,0.1179
2.1217,0.3141
2.1217,0.1705
2.1217,0.3953
2.1217,0.2878
2.1217,2.0654
2.1217,0.3579
2.1217,0.2756
2.1217,0.2819
2.1217,2.4996
2.1217,0.2986
2.1217,0.299
2.1217,10.7574
2.1217,1.4284
2.1217,1.4631
2.1275,0.2125
2.1276,0.4158
2.13,0.4937
2.1305,0.346
2.1305,0.2866
2.1309,11.4948
2.1309,0.213
2.1309,0.7481
2.1309,0.3318
2.1423,0.6519
2.1445,0.2906
2.1445,0.1165
2.1445,0.6341
2.1457,0.1626
2.1457,0.3714
2.1457,0.2237
2.1457,2.1635
2.1457,0.2934
2.1457,0.3454
2.1495,0.2027
2.1538,0.4995
2.1581,0.2401
2.1581,0.1902
2.1581,0.1518
2.1581,0.5355
2.1581,0.2402
2.1581,0.2872
2.1581,0.2865
2.1614,6.5551
2.1628,0.6706
2.1661,0.2244
2.1714,0.2023
2.1717,0.3066
2.1717,0.1932
2.1717,1.2151
2.1717,0.1962
2.1717,0.5474
2.1717,0.3158
2.1717,0.2315
2.1717,0.3066
2.1746,0.2185
2.1805,0.2315
2.1805,1.5
2.1805,0.363
2.1805,0.5005
2.1805,0.4828
2.1805,0.3724
2.1809,0.9878
2.1809,0.3533
2.1809,9.7671
2.1809,0.3445
2.19,0.8048
2.19,8.4886
2.1942,0.2864
2.1942,1.5053
2.1942,0.2823
2.1942,0.6049
2.1945,6.6943
2.1945,0.3664
2.1945,5.795
2.1945,0.4004
2.1957,0.194
2.1957,0.2464
2.1957,13.5587
2.1957,0.531
2.1957,0.1961
2.1957,6.3513
2.2031,1.4517
2.2031,12.0754
2.2031,0.1986
2.2081,0.1952
2.2091,0.2882
2.2091,0.5895
2.2096,0.6677
2.2096,0.4297
2.2114,0.2816
2.2154,0.3521
2.2167,7.1374
2.2205,0.2943
2.2205,0.3168
2.2217,4.003
2.2217,0.4558
2.2217,0.3856
2.2217,0.2369
2.2217,2.444
2.2217,0.5125
2.2217,0.9132
2.2217,5.4597
2.2276,0.2953
2.23,7.8047
2.2305,0.1445
2.2305,0.2335
2.2305,1.439
2.2305,1.3911
2.2305,0.2456
2.2305,0.8456
2.2305,0.443
2.2389,0.4133
2.2442,2.4413
2.2445,7.7224
2.2445,0.2839
2.2445,0.3159
2.2445,0.6001
2.2445,0.2032
2.2457,0.4665
2.2457,1.7995
2.2457,0.3258
2.2457,10.3267
2.2457,0.3103
2.2457,0.2358
2.2457,0.1039
2.2457,1.218
2.2581,0.5746
2.2581,11.0971
2.2591,2.0238
2.2591,0.3296
2.2649,0.1274
2.2649,6.0745
2.2654,0.5387
2.2661,0.2802
2.2661,0.309
2.2667,0.2744
2.2705,0.777
2.2717,0.3105
2.2746,13.2493
2.2805,0.1622
2.2805,0.2642
2.2805,0.1332
2.2805,0.2965
2.2805,0.1234
2.2889,4.0633
2.2889,1.0399
2.2942,5.5779
2.2942,5.6194
2.2942,8.2292
2.2942,0.3882
2.2942,0.4128
2.2942,0.1396
2.2942,0.4711
2.2942,0.2966
2.2942,0.4007
2.2942,0.3067
2.2957,0.3491
2.2957,0.0992
2.2957,0.2074
2.2957,0.2082
2.2957,0.2029
2.3022,0.6098
2.3091,0.4047
2.3091,6.0299
2.3091,0.9173
2.3096,0.9346
2.3096,0.2633
2.3096,0.3921
2.3114,9.2974
2.3114,0.2181
2.3143,0.1312
2.3143,0.1202
2.3149,3.2715
2.3149,11.1113
2.3149,0.2867
2.3167,0.3923
2.3205,1.4752
2.3217,7.4855
2.3275,0.5835
2.3275,0.2136
2.3305,0.7555
2.3305,0.6004
2.3305,2.3986
2.3305,0.4281
2.3305,0.1049
2.3305,2.3362
2.3305,0.4831
2.3305,0.1457
2.3305,8.0569
2.3305,0.1415
2.3309,0.5441
2.3322,0.1126
2.3389,4.0621
2.3442,0.6753
2.3442,0.2215
2.3445,10.6698
2.3457,0.1527
2.3457,0.347
2.3581,0.3564
2.3591,1.6816
2.3591,0.2074
2.3591,0.4781
2.3596,0.2834
2.3643,3.5192
2.3649,0.3908
2.3667,0.1523
2.3705,2.4614
2.3705,0.2802
2.3805,0.1946
2.3805,0.216
2.3805,0.1337
2.3805,0.1389
2.3805,0.4247
2.3805,0.4298
2.3805,0.3051
2.3805,0.2108
2.3805,0.1244
2.3805,0.2989
2.3809,10.3134
2.3822,0.156
2.3822,0.1182
2.3889,0.1363
2.3942,0.3222
2.3942,0.3097
2.3942,5.5578
2.3995,0.1314
2.3995,0.1326
2.4056,0.2775
2.4079,0.3079
2.4091,2.5077
2.41,0.1031
2.4143,0.2928
2.4149,9.297
2.4149,0.2979
2.4149,0.4126
2.4149,0.1063
2.4149,2.4481
2.4149,0.1483
2.4149,0.1332
2.4149,0.1999
2.4149,1.3258
2.4167,1.2674
2.4167,0.2649
2.4167,0.2729
2.4205,0.5096
2.4205,0.3686
2.4226,0.4229
2.4238,9.4923
2.4305,0.3853
2.4305,0.1945
2.4308,0.1095
2.4322,0.498
2.4322,0.3039
2.4322,0.9745
2.4322,0.2096
2.4322,0.4084
2.4322,6.2805
2.4326,10.2425
2.4326,0.297
2.4389,0.3306
2.4389,4.8552
2.4389,0.1346
2.4389,1.1983
2.4389,2.2777
2.4412,2.9387
2.4442,1.5563
2.4442,0.2816
2.4442,3.0891
2.4457,0.3052
2.4457,0.2829
2.4457,0.2777
2.4495,1.452
2.4517,6.442
2.4531,10.8319
2.4581,0.2867
2.4581,0.2805
2.4591,0.1952
2.4591,0.291
2.4591,0.3166
2.4591,0.2154
2.4643,0.993
2.4643,10.0592
2.4649,0.2572
2.4649,7.2516
2.4649,0.2861
2.4649,1.1431
2.4649,0.2029
2.4649,0.4105
2.4654,0.2664
2.4697,0.3837
2.4697,9.4228
2.47,0.6478
2.4705,10.1883
2.4705,2.1672
2.4705,0.3522
2.4705,1.2011
2.4775,0.329
2.4805,0.4627
2.4805,1.3374
2.4805,0.2029
2.4805,0.205
2.4805,9.3588
2.4822,1.1933
2.4822,0.2101
2.4822,0.254
2.4822,1.8055
2.4826,0.7817
2.4826,0.6742
2.4889,2.4706
2.4889,0.6372
2.4889,2.4501
2.4889,0.5896
2.4889,0.2988
2.4889,2.414
2.4889,8.997
2.4889,0.3149
2.4889,0.584
2.4912,5.8783
2.4933,6.0534
2.4942,0.7388
2.4945,7.0374
2.4995,0.2409
2.4995,0.9392
2.5091,0.3583
2.5091,5.3043
2.5091,0.2065
2.5091,0.4924
2.5096,0.3625
2.5143,0.1875
2.5143,0.1424
2.5143,6.2269
2.5143,0.2812
2.5143,0.3953
2.5149,0.2389
2.5149,0.3236
2.5149,0.5975
2.5149,0.7498
2.5149,0.2131
2.5149,0.2546
2.5149,0.1888
2.5149,0.3105
2.5197,3.8512
2.5197,2.3642
2.5205,0.3853
2.5205,0.2489
2.5205,0.2133
2.5217,0.3023
2.5305,0.4052
2.5305,15.8456
2.5309,0.1519
2.5309,0.3223
2.5309,0.6255
2.5322,2.3459
2.5322,0.329
2.5322,1.1536
2.5322,4.7097
2.5322,0.3205
2.5326,10.5507
2.5326,6.8068
2.538,0.1035
2.5389,0.2108
2.5389,0.1948
2.5389,0.2911
2.5389,0.2316
2.5389,0.6228
2.5389,1.3148
2.5389,0.4948
2.5389,0.2863
2.5389,0.302
2.5389,0.3016
2.5389,7.424
2.5389,0.3548
2.5389,9.5122
2.5389,0.4978
2.54,0.209
2.54,0.5612
2.5413,0.2453
2.5442,0.7354
2.5495,0.8693
2.5495,0.5957
2.5495,0.2852
2.5531,3.5514
2.5531,0.5891
2.5581,0.2516
2.5591,1.0518
2.5611,0.5334
2.5643,0.3983
2.5643,0.6878
2.5643,0.2885
2.5643,0.988
2.5643,9.4161
2.5643,0.5122
2.5649,1.1514
2.5649,0.1024
2.5649,0.3355
2.5649,0.2927
2.5649,0.5314
2.5649,0.208
2.5649,0.4467
2.5649,0.1958
2.5667,0.2837
2.5697,0.5101
2.5822,0.3385
2.5822,0.7858
2.5822,1.6062
2.5822,0.5139
2.5822,0.4973
2.5826,0.8511
2.5826,1.2542
2.5826,0.9355
2.5826,0.1991
2.5826,0.5009
2.5889,0.3738
2.5889,0.2504
2.5889,0.3988
2.5889,0.6824
2.5889,1.5137
2.5889,0.3731
2.5889,0.3725
2.59,0.2722
2.5912,0.8446
2.5912,1.1807
2.5912,5.9496
2.5912,82.1351
2.5912,0.2912
2.5912,0.1949
2.5912,5.115
2.5912,0.3277
2.5923,0.6531
2.5929,0.1497
2.5942,0.405
2.5995,0.2539
2.5995,0.374
2.6026,0.2637
2.6067,7.1888
2.6081,0.205
2.6143,1.7037
2.6143,7.6394
2.6143,0.2691
2.6143,0.2165
2.6143,0.4467
2.6143,2.3495
2.6149,0.6422
2.6149,0.9221
2.6149,1.2772
2.6149,0.209
2.6149,0.2109
2.6149,0.4948
2.6149,4.4044
2.6149,0.2864
2.6149,1.8461
2.6149,0.1231
2.6156,3.2698
2.6161,0.2633
2.6167,0.3203
2.6197,4.6082
2.6197,0.7892
2.6197,4.1156
2.6197,3.9724
2.6197,9.4473
2.6217,0.7877
2.6217,0.206
2.6322,1.5636
2.6322,0.1068
2.6322,0.4502
2.6322,0.2171
2.6322,5.5754
2.6326,0.2335
2.6326,0.502
2.6326,0.3497
2.6326,4.1294
2.6326,5.1453
2.6326,1.3992
2.6326,13.173
2.6326,0.2974
2.6339,0.2637
2.6389,4.6901
2.6389,0.455
2.6389,0.4127
2.6389,0.8417
2.6389,0.0998
2.6412,1.3311
2.6412,0.7293
2.6412,0.3259
2.6412,0.8388
2.6412,3.5848
2.6412,1.3351
2.6412,1.0584
2.6421,0.5654
2.6457,1.9656
2.6495,0.2393
2.6495,2.4809
2.6495,0.2365
2.6538,0.21
2.6581,0.2239
2.66,0.1505
2.6643,3.8512
2.6643,10.8882
2.6643,0.3936
2.6643,2.9491
2.6643,0.135
2.6643,6.5713
2.6643,1.8515
2.6643,2.4209
2.6649,2.7247
2.6649,0.207
2.6691,0.214
2.6697,0.2994
2.6697,0.3737
2.6697,0.5287
2.6697,1.2132
2.6697,0.233
2.6697,0.8591
2.6697,0.6657
2.6697,6.8085
2.6805,4.8057
2.6822,0.6276
2.6822,0.1867
2.6822,5.7336
2.6826,10.2112
2.6826,6.375
2.6826,0.283
2.6826,5.389
2.6826,0.123
2.6826,3.7822
2.6852,0.1565
2.6852,0.2027
2.688,6.4806
2.688,1.2543
2.6889,0.4041
2.6889,0.2936
2.6889,1.3448
2.6912,0.327
2.6912,1.3356
2.6912,1.9573
2.6912,0.2159
2.6912,1.1152
2.6912,1.4673
2.6912,0.207
2.6912,0.354
2.6912,8.5397
2.6912,2.6871
2.6912,4.437
2.6912,2.8273
2.6912,0.3367
2.6929,0.1688
2.6942,3.8212
2.6957,0.2088
2.6995,0.4519
2.6995,1.0582
2.7056,0.214
2.71,1.8647
2.71,0.716
2.71,0.1395
2.7143,0.0968
2.7143,1.0908
2.7143,0.4157
2.7167,0.3036
2.7167,0.3969
2.7167,0.734
2.7167,4.2595
2.7167,0.604
2.7167,0.2879
2.7167,0.2844
2.7197,2.9678
2.7197,0.5888
2.7197,0.3107
2.7197,0.1153
2.7197,0.9665
2.7197,0.2033
2.7197,8.8402
2.7197,2.2052
2.7197,0.2352
2.7197,0.2244
2.7197,1.0482
2.7275,0.3043
2.7305,11.0084
2.7322,6.0067
2.7322,0.956
2.7326,1.0696
2.7326,0.2926
2.7326,0.3804
2.7326,0.5405
2.738,0.1223
2.7389,0.507
2.7412,11.105
2.7412,0.4442
2.7412,0.3392
2.7429,0.3415
2.7429,0.2298
2.7429,0.1943
2.7429,1.3873
2.76,0.5914
2.76,0.2966
2.7643,6.4474
2.7643,3.3307
2.7643,0.3025
2.7643,1.2113
2.7661,0.2731
2.7667,0.6403
2.7667,0.4012
2.7667,0.6102
2.7667,0.7764
2.7667,5.6969
2.7667,0.1885
2.7691,0.5741
2.7697,0.1364
2.7697,0.4117
2.7697,1.5444
2.7697,0.3915
2.7697,0.1212
2.7697,0.2348
2.7697,0.4951
2.7697,0.6938
2.7697,0.5984
2.7705,0.3753
2.7726,0.2487
2.7738,0.2051
2.7808,0.2007
2.7822,0.2057
2.7826,0.6552
2.7826,9.1408
2.7852,0.1863
2.788,0.2549
2.788,0.9993
2.788,0.4028
2.788,0.216
2.7889,0.3303
2.7889,0.2875
2.7889,0.2081
2.7889,0.3186
2.7889,0.2196
2.7912,10.789
2.7912,0.3273
2.7912,0.3806
2.7929,7.2843
2.7929,6.5045
2.7929,0.3017
2.7929,0.5272
2.7929,0.4416
2.7929,0.8027
2.7929,12.8275
2.7929,4.2246
2.7929,0.4455
2.7929,0.1914
2.7957,6.1285
2.8034,9.5202
2.8034,2.346
2.8034,0.5079
2.8038,0.3538
2.8054,0.1163
2.81,0.1493
2.8143,7.108
2.8143,1.141
2.8167,0.2475
2.8167,0.4818
2.8167,1.2867
2.8167,0.4499
2.8167,4.386
2.8167,0.8193
2.8167,0.7298
2.8167,0.2106
2.8167,0.611
2.8167,0.6131
2.8167,0.3703
2.8167,3.5859
2.8167,0.6678
2.8167,4.6055
2.8167,9.858
2.8167,6.8349
2.8167,6.3379
2.8197,11.5699
2.8197,0.3323
2.8197,8.9182
2.8197,3.2291
2.8205,0.4067
2.83,0.1615
2.8305,0.206
2.8308,0.2095
2.8326,0.467
2.8326,0.2869
2.8352,8.5225
2.8352,0.4403
2.8352,1.315
2.8352,0.8928
2.8352,4.2443
2.838,3.0513
2.838,0.2108
2.838,0.2844
2.838,3.231
2.838,0.2386
2.838,0.3586
2.838,0.1954
2.8412,0.5783
2.8429,0.763
2.8429,0.5981
2.8429,0.785
2.8429,0.3252
2.8534,0.6447
2.8534,0.2106
2.8534,1.2081
2.8534,0.4099
2.8534,0.1981
2.8534,4.1522
2.8534,3.2716
2.8534,3.0297
2.8534,0.123
2.8554,0.4574
2.86,0.3955
2.8667,11.1309
2.8667,0.1255
2.8667,0.6242
2.8667,0.1946
2.8667,0.3848
2.8667,7.1608
2.8691,0.3974
2.8697,0.1465
2.8697,0.2351
2.8697,0.3914
2.8697,0.2912
2.88,3.3012
2.88,0.1008
2.88,0.3827
2.8808,0.7401
2.8808,0.3272
2.8823,6.1684
2.8826,2.9491
2.8826,0.2021
2.8826,0.5594
2.8826,0.5654
2.8826,9.5538
2.8852,4.7569
2.8852,3.0753
2.888,0.2481
2.888,0.2455
2.888,0.3376
2.888,1.0881
2.888,7.1403
2.888,1.1762
2.888,0.2364
2.888,0.9872
2.888,82.1843
2.888,0.7009
2.888,0.4744
2.888,0.3329
2.888,7.1323
2.888,11.3974
2.8889,12.1451
2.8889,0.1208
2.8912,0.3695
2.8929,2.1072
2.8929,5.5175
2.8929,0.275
2.8942,0.2786
2.9034,0.3878
2.9034,4.0592
2.9034,0.5428
2.9034,0.3743
2.9034,0.526
2.9034,0.2365
2.9034,0.6548
2.9034,0.3476
2.9054,0.441
2.9071,0.291
2.9143,0.5587
2.9167,10.1808
2.9167,0.1354
2.9167,13.7246
2.9167,0.1211
2.9167,0.8313
2.9167,0.3237
2.9167,1.5178
2.9167,0.8008
2.9217,7.9716
2.9217,0.4005
2.93,0.2845
2.9308,0.305
2.9308,0.3103
2.9352,1.4741
2.9352,13.402
2.938,0.6179
2.938,12.2155
2.9389,8.3555
2.9389,0.3743
2.9412,0.2337
2.9412,0.3093
2.9423,0.2857
2.9429,0.3279
2.9429,11.0144
2.9429,0.3947
2.9429,3.524
2.9429,1.6811
2.9429,0.4625
2.9429,0.4534
2.9429,1.5661
2.9429,1.5595
2.9534,0.2157
2.9534,0.77
2.9534,2.7931
2.9554,0.2149
2.9579,0.2075
2.9579,0.6365
2.9581,0.2166
2.9593,0.3989
2.9593,8.8703
2.96,0.2963
2.9649,0.203
2.9654,0.2196
2.9667,10.8329
2.9667,0.3223
2.9667,0.1137
2.9667,0.2032
2.9667,0.3095
2.9697,1.9302
2.9697,0.2809
2.9697,0.282
2.9697,0.3535
2.9705,0.2833
2.9717,0.2858
2.9738,0.4642
2.98,0.8665
2.98,0.3749
2.98,1.2351
2.9808,3.2376
2.9808,0.612
2.9852,0.3746
2.9852,0.2172
2.9852,0.9357
2.988,0.5127
2.988,0.9531
2.99,1.1335
2.9912,1.094
2.9929,6.7924
2.9929,0.2027
2.9933,5.6456
3.0034,2.5915
3.0034,3.4231
3.0034,8.3985
3.0034,0.3148
3.0034,0.3265
3.0054,0.4795
3.0054,7.4282
3.0054,0.8424
3.0056,0.7666
3.0056,3.0311
3.0056,0.2384
3.0143,0.3419
3.0149,6.2571
3.0167,5.2351
3.0167,0.4963
3.0167,0.318
3.0167,0.2436
3.0197,0.2799
3.0278,0.1889
3.0308,0.483
3.0352,0.4453
3.0352,0.4891
3.0352,0.0984
3.0352,1.3342
3.0352,0.2041
3.0352,0.2598
3.0352,0.7048
3.0352,3.6512
3.038,4.4427
3.038,5.1747
3.038,0.5326
3.038,11.8583
3.038,0.122
3.0429,1.5061
3.0429,0.3814
3.0429,3.4805
3.0429,0.2941
3.0429,0.2777
3.0429,0.6558
3.0429,0.2044
3.0534,11.4174
3.0534,0.2811
3.0534,11.9571
3.0534,1.2472
3.0534,0.3076
3.0554,0.4412
3.0554,10.6434
3.0554,0.9298
3.0554,0.2953
3.06,0.6552
3.0697,0.4763
3.0697,0.2379
3.0697,0.1253
3.0697,0.2327
3.0738,0.3583
3.0805,0.9897
3.0808,12.8068
3.0808,1.0986
3.0808,4.1728
3.0808,0.2343
3.0808,0.2518
3.0808,6.1999
3.0808,0.3516
3.0826,0.135
3.0826,0.2749
3.0852,3.5196
3.0852,0.7297
3.0852,0.2264
3.0852,0.1218
3.088,10.3849
3.088,0.2866
3.0913,1.072
3.0929,0.8308
3.0929,0.2421
3.0929,9.285
3.0929,1.2277
3.0929,0.2814
3.0929,0.2682
3.0989,0.3985
3.1,0.3768
3.1,0.3347
3.1034,0.2343
3.1034,0.3201
3.1034,0.2721
3.1054,0.3079
3.1054,0.3548
3.1054,0.1073
3.1054,0.1101
3.1096,0.3621
3.1143,0.3883
3.1149,0.5578
3.1149,0.2693
3.1167,0.295
3.1167,0.2924
3.1167,5.687
3.1217,0.5635
3.1248,0.1184
3.13,2.1498
3.13,0.6453
3.13,0.1268
3.1308,7.3564
3.1308,7.8624
3.1308,0.2825
3.1352,3.721
3.1352,0.6051
3.1352,0.7882
3.1352,0.296
3.1352,0.3064
3.1352,0.2014
3.1352,0.2823
3.1352,0.7112
3.1353,0.2942
3.138,0.4751
3.1412,6.1547
3.1412,0.2149
3.1412,0.2773
3.1429,1.0608
3.146,0.3809
3.1554,0.6054
3.1554,0.1993
3.1554,0.5964
3.1554,13.3926
3.1554,1.2014
3.1556,0.1881
3.1643,0.2897
3.18,9.1793
3.18,2.456
3.18,0.5274
3.18,1.4333
3.18,14.7888
3.18,0.2604
3.1808,0.248
3.1808,0.305
3.1808,0.1107
3.1808,0.5918
3.1808,0.4984
3.1814,0.4137
3.1826,0.2952
3.1826,0.3194
3.1852,4.362
3.1852,0.6667
3.1852,0.631
3.1852,5.1922
3.188,0.9768
3.1929,1.1532
3.1929,0.777
3.1929,0.2912
3.1929,0.5678
3.1995,0.2056
3.2034,0.3232
3.2034,0.1374
3.2054,2.6206
3.2054,0.1433
3.2054,0.3657
3.2054,5.9398
3.2054,2.9233
3.2054,0.3265
3.2054,0.2667
3.2056,0.346
3.2056,5.1111
3.2157,0.3061
3.2167,0.8028
3.23,0.2548
3.23,1.0491
3.23,0.2953
3.23,0.2013
3.23,0.4567
3.23,1.1845
3.23,3.1145
3.23,7.0374
3.2305,0.1305
3.2308,11.8513
3.2308,0.1879
3.2308,0.2091
3.2308,1.2963
3.2308,4.4216
3.2326,0.4373
3.2326,0.3815
3.2326,0.9853
3.2352,0.1182
3.2352,0.2037
3.2352,0.366
3.2352,10.7273
3.2389,0.2089
3.2389,0.4158
3.2389,0.6489
3.2412,0.2114
3.2413,0.3607
3.2429,0.7775
3.2429,5.045
3.246,0.1511
3.2509,1.0845
3.2534,6.6245
3.2534,2.2861
3.2534,0.3535
3.2554,10.853
3.2554,0.207
3.2556,0.6794
3.2556,0.3139
3.2556,0.4828
3.2748,0.366
3.28,0.3019
3.28,1.1858
3.28,6.7268
3.28,9.756
3.28,0.1203
3.28,0.4519
3.28,7.3262
3.28,0.3048
3.2808,0.292
3.2824,0.3518
3.2833,0.3077
3.2848,0.3151
3.2852,0.3478
3.2852,0.2344
3.2852,0.2272
3.2852,0.2805
3.2852,0.1725
3.2852,1.2787
3.2912,1.2509
3.2929,0.2502
3.2929,6.7444
3.3034,0.2988
3.3054,0.2027
3.3054,7.4077
3.3056,0.6803
3.3056,0.1843
3.3116,0.3647
3.3143,0.2441
3.3167,13.011
3.3167,1.5504
3.3167,0.6241
3.3167,0.2951
3.3189,0.1187
3.33,0.1502
3.33,0.2085
3.33,0.2103
3.33,0.5668
3.33,0.346
3.33,0.0992
3.33,3.1543
3.33,0.4709
3.33,0.3158
3.33,0.2163
3.33,3.4659
3.33,0.1279
3.3322,0.2165
3.3352,0.2466
3.3391,0.2996
3.3413,4.9555
3.347,6.5972
3.3533,0.218
3.3554,9.6557
3.3554,2.1352
3.3554,0.4032
3.3554,0.1459
3.3554,0.5137
3.3554,0.406
3.3556,10.882
3.3556,0.5856
3.3556,15.8397
3.3691,0.4074
3.3748,0.3171
3.38,0.1945
3.38,0.5543
3.38,0.8818
3.38,8.2784
3.38,0.7384
3.38,0.2081
3.3808,0.3204
3.3842,0.3558
3.3852,0.4819
3.3913,0.3719
3.3929,1.0654
3.3953,0.2274
3.4,9.3987
3.4054,0.5134
3.4054,0.2077
3.4054,0.1017
3.4054,9.5062
3.4056,2.9894
3.4143,0.2071
3.4191,0.1241
3.4197,0.3198
3.43,11.5834
3.43,0.726
3.43,0.2879
3.43,0.2013
3.43,0.3339
3.4308,0.5694
3.4308,0.2336
3.4352,2.4609
3.4352,0.2804
3.4352,5.1682
3.438,0.7558
3.4381,0.5625
3.4413,0.1294
3.4453,0.364
3.45,0.1488
3.4554,1.9437
3.4554,0.4478
3.4556,0.2917
3.4667,8.377
3.4691,12.7889
3.4691,0.2626
3.47,0.1587
3.4725,0.4778
3.4748,0.1328
3.4796,0.3708
3.48,0.1959
3.48,2.0925
3.48,0.2866
3.4833,0.2099
3.4857,0.203
3.4859,0.207
3.4913,12.6014
3.4989,0.1205
3.5053,0.3044
3.5056,6.6574
3.5056,0.3095
3.5056,0.2734
3.5093,0.2091
3.5207,2.8703
3.5207,0.2042
3.5224,0.2862
3.5282,1.148
3.53,0.3133
3.53,0.1378
3.53,0.2976
3.53,2.3736
3.53,0.6042
3.5366,3.4835
3.538,0.2826
3.5413,0.3497
3.5413,0.1234
3.5413,0.2841
3.5413,0.6602
3.5453,0.4551
3.547,0.19
3.547,0.1468
3.549,0.3533
3.5556,0.6003
3.5556,2.1995
3.5556,0.3124
3.5563,0.1161
3.5608,0.3366
3.5614,0.2583
3.5657,0.1071
3.5691,6.1974
3.5748,0.5448
3.5771,0.2849
3.5792,0.5558
3.58,0.1911
3.5808,4.2009
3.5808,0.3067
3.5852,12.4481
3.6042,8.6378
3.6054,0.3952
3.6054,0.3119
3.6054,0.1854
3.6054,0.2818
3.6054,6.1386
3.6056,0.4067
3.6056,0.191
3.6056,0.3765
3.6056,0.2122
3.6056,0.883
3.6191,0.2013
3.6191,0.2112
3.6191,0.1924
3.6248,0.5689
3.6287,0.268
3.63,0.6472
3.63,2.1008
3.63,0.641
3.6308,0.6499
3.6348,0.1314
3.6413,0.3123
3.6413,1.433
3.6413,0.3708
3.6413,0.3028
3.6435,1.1584
3.644,0.3011
3.647,0.3702
3.6489,0.3661
3.65,0.2681
3.6554,0.6152
3.6556,0.2736
3.6556,2.7338
3.6556,4.9162
3.6586,0.1656
3.6691,4.1993
3.6724,0.3636
3.68,0.3112
3.68,0.2808
3.68,0.122
3.68,0.3707
3.68,0.2071
3.6852,0.3089
3.6867,2.457
3.6913,0.7653
3.6939,0.2513
3.697,0.2113
3.697,0.3538
3.7019,0.3974
3.7045,0.387
3.7056,0.5915
3.7137,0.5974
3.7202,0.2468
3.73,3.6302
3.73,6.3789
3.7333,7.783
3.7336,0.3309
3.7413,0.2949
3.7413,0.106
3.7413,5.8898
3.7413,0.3269
3.7413,12.7845
3.7413,0.7042
3.7413,0.536
3.747,0.3548
3.747,0.1482
3.747,0.3698
3.747,0.2198
3.7475,0.3571
3.7493,0.2118
3.7504,0.2068
3.7516,13.9148
3.7556,0.5746
3.7603,0.2974
3.764,0.3176
3.7691,1.4563
3.7691,4.3166
3.7691,3.0229
3.7691,9.438
3.7748,3.46
3.782,0.1371
3.7886,2.8348
3.7913,0.2352
3.7926,0.8595
3.7926,0.826
3.7935,0.1232
3.797,5.4014
3.797,4.7975
3.7993,0.4177
3.8053,10.9386
3.8053,0.2047
3.8053,0.4693
3.8053,0.2417
3.8053,0.6059
3.8053,0.3945
3.8053,0.2896
3.806,0.2187
3.8061,0.3998
3.8081,0.4796
3.8181,0.3626
3.8181,0.2062
3.8181,0.2874
3.8182,0.8109
3.8182,0.0942
3.8182,6.8142
3.8182,5.4513
3.8191,6.3286
3.8191,0.1834
3.8191,2.4392
3.8248,0.7366
3.826,0.4119
3.8309,9.6987
3.8309,0.2844
3.831,0.2863
3.831,5.4271
3.831,3.8808
3.8413,0.924
3.8437,0.5721
3.8437,0.3642
3.8441,0.2988
3.8453,0.2948
3.847,0.2904
3.8573,1.4761
3.8576,0.2624
3.8586,0.4327
3.8596,1.4584
3.8691,0.1281
3.8691,0.2572
3.8707,2.2556
3.8734,0.2897
3.8748,3.6074
3.8748,0.229
3.8748,11.2537
3.882,0.1473
3.8838,0.5002
3.8842,0.9168
3.8844,6.1014
3.8844,0.4777
3.887,1.4628
3.8963,0.1021
3.8963,6.0983
3.8963,0.3321
3.897,0.2446
3.897,0.2433
3.897,0.2495
3.897,9.3698
3.897,0.5982
3.9045,0.1003
3.9045,0.2378
3.9045,1.0855
3.9107,11.9845
3.9107,5.5135
3.9116,0.6139
3.9116,0.2869
3.9191,1.2959
3.9238,0.242
3.9271,0.4857
3.9317,10.8873
3.9317,0.2868
3.9317,0.2634
3.9317,0.2462
3.9317,0.1982
3.9336,0.2746
3.9375,0.643
3.9375,0.208
3.9375,0.2787
3.947,0.2872
3.947,4.6214
3.9526,0.3678
3.9538,0.2038
3.9545,0.3367
3.9554,4.4987
3.9554,8.7609
3.9572,0.2392
3.9572,6.4814
3.9595,0.0984
3.9595,0.7776
3.9595,0.1708
3.9595,0.4767
3.9671,0.6156
3.9671,1.0529
3.9679,7.786
3.978,0.9219
3.9798,1.5934
3.985,2.6875
3.985,0.3432
3.9873,0.1639
3.9873,2.705
3.9873,10.9539
3.9906,0.2787
3.9932,0.3466
4.0,0.2971
4.0026,0.2369
4.0056,0.4236
4.0056,0.5902
4.0056,0.2876
4.0089,0.2859
4.0098,0.2827
4.0098,0.3994
4.0098,0.2785
4.0111,0.9472
4.0111,0.2088
4.0111,0.3128
4.0129,11.6069
4.0129,0.217
4.0129,1.3867
4.0152,1.2997
4.0238,0.1457
4.0238,0.2925
4.0238,0.313
4.0268,0.5117
4.0279,1.1829
4.0314,0.3285
4.0319,10.8184
4.0319,8.5364
4.0319,0.2798
4.0319,12.3552
4.0324,0.2669
4.0364,9.7823
4.0368,0.305
4.0378,0.1954
4.0389,0.1866
4.0389,2.211
4.0389,0.4582
4.0407,0.4905
4.0407,0.4466
4.0461,0.4428
4.0498,1.3161
4.0587,0.3428
4.0589,0.2222
4.0619,8.3415
4.0619,12.2955
4.0654,0.3156
4.0655,7.1609
4.0655,0.1069
4.0655,0.2953
4.0667,0.9579
4.0667,0.3083
4.0668,0.4098
4.084,0.4797
4.089,4.5146
4.09,0.1461
4.0924,0.458
4.0925,3.4764
4.0933,8.4967
4.094,0.2117
4.094,0.3807
4.1043,0.2326
4.1184,0.3771
4.1184,0.5649
4.1203,3.414
4.1218,0.3159
4.1253,0.3749
4.1253,0.9162
4.1427,0.7921
4.1427,0.2173
4.1489,0.2446
4.151,1.3714
4.1536,5.038
4.1573,0.2473
4.1585,0.4579
4.161,0.0955
4.1627,8.9173
4.1627,0.3697
4.1679,1.0523
4.1693,0.2763
4.1702,0.5619
4.1716,0.4511
4.1721,0.6272
4.1775,1.3035
4.1775,3.8015
4.1786,0.2858
4.183,0.3127
4.1976,0.2475
4.1976,1.0773
4.1976,0.8761
4.204,0.3036
4.2053,10.8087
4.2053,6.5942
4.2053,5.8802
4.207,0.4975
4.2191,2.1406
4.2247,0.3076
4.2281,11.2931
4.2309,0.2986
4.2316,0.5118
4.2403,0.304
4.2458,0.4229
4.2586,0.2915
4.2586,0.4512
4.2596,0.1878
4.2596,0.1257
4.2635,0.2861
4.2635,1.9873
4.2665,1.0459
4.2745,0.2087
4.2804,0.3177
4.2815,6.937
4.2879,0.8672
4.2916,0.477
4.2955,0.6103
4.2996,5.4517
4.2996,0.8598
4.303,0.3737
4.3153,0.2323
4.3171,11.729
4.3171,1.2723
4.3171,0.2882
4.3171,0.284
4.3171,2.7251
4.3281,0.3082
4.3319,0.1756
4.3371,0.2053
4.3431,6.1837
4.3431,2.8864
4.3476,0.6603
4.3487,0.3447
4.3487,0.2631
4.3487,4.8785
4.3487,0.4266
4.3539,0.3318
4.3598,3.8798
4.365,0.9273
4.3674,0.6904
4.3781,0.4724
4.3791,0.2367
4.3791,0.2026
4.381,0.4903
4.381,0.4047
4.381,13.8408
4.381,8.0004
4.3988,0.601
4.3988,6.8082
4.4016,2.2333
4.409,0.2532
4.409,0.7478
4.4096,1.1469
4.4098,0.1757
4.4098,0.6179
4.4098,0.385
4.4114,0.1898
4.4114,3.4842
4.4115,0.1223
4.414,0.3136
4.414,0.3694
4.414,4.2336
4.414,12.2347
4.4188,0.3624
4.4197,8.3137
4.4213,0.1723
4.4312,4.8509
4.4312,10.0037
4.4409,0.2851
4.4419,0.7296
4.4419,0.6876
4.4445,0.2175
4.4445,0.5905
4.4445,0.453
4.4445,0.302
4.4449,0.3534
4.4466,0.6993
4.4486,4.336
4.4486,14.1154
4.4486,0.219
4.4486,0.2762
4.4587,6.6406
4.4591,0.4014
4.4615,0.1418
4.4702,2.9042
4.4718,0.228
4.4718,0.3737
4.4718,17.0173
4.4749,0.2727
4.4776,0.2317
4.4792,0.1066
4.4901,0.3679
4.5,0.1071
4.5,0.3361
4.5049,0.3551
4.5107,0.2037
4.5112,0.2187
4.5139,1.6504
4.514,0.1932
4.514,0.3067
4.5147,4.6195
4.5163,0.3608
4.5284,0.1166
4.5305,0.1865
4.5305,1.1567
4.5305,9.8667
4.5327,0.6725
4.5369,0.7443
4.5389,0.5829
4.54,0.1188
4.5414,0.5372
4.5428,0.5616
4.5457,2.4038
4.5559,0.1016
4.5559,0.2066
4.5559,0.2201
4.5586,11.4824
4.5586,0.2121
4.561,0.4409
4.561,0.3288
4.563,0.2683
4.5696,0.1193
4.5703,7.3689
4.572,1.9758
4.572,1.6043
4.572,0.2826
4.575,0.4333
4.575,0.2358
4.5817,3.7077
4.5837,0.2019
4.5985,0.2978
4.5992,0.283
4.5992,0.2849
4.6,5.3029
4.6049,0.3408
4.6082,0.1213
4.6091,0.1045
4.618,0.2875
4.6211,0.2891
4.6226,0.3164
4.6226,0.1025
4.6226,0.286
4.6226,0.1184
4.6407,2.4322
4.6407,0.28
4.6613,0.4335
4.6621,9.4444
4.6672,4.4901
4.6672,0.2136
4.6675,0.2097
4.6675,4.1099
4.6712,0.2787
4.6793,0.2093
4.6995,0.3029
4.6995,0.5572
4.7026,15.0947
4.7056,0.3362
4.706,0.514
4.7098,3.3294
4.7315,4.6004
4.7315,8.5941
4.7326,0.3794
4.7329,0.2086
4.733,13.9705
4.733,0.1954
4.7376,0.2813
4.7418,0.3312
4.744,0.5254
4.7667,0.9113
4.7823,6.2228
4.7825,0.1216
4.7833,0.3017
4.7879,4.4777
4.79,0.2941
4.7928,0.2902
4.794,2.2455
4.8004,1.185
4.8016,11.7396
4.8178,0.1478
4.8396,0.2203
4.8453,0.2558
4.85,0.263
4.8517,0.4449
4.8527,0.116
4.866,0.2097
4.8788,0.4172
4.8788,8.1131
4.885,0.2222
4.8878,0.246
4.8878,4.5778
4.8879,0.3094
4.8895,0.8997
4.9066,0.9118
4.91,0.6405
4.91,0.1071
4.9164,0.2485
4.932,5.4905
4.9345,8.0473
4.9345,0.4858
4.9403,6.9157
4.9446,0.3931
4.9565,5.0093
4.9565,0.4514
4.9591,0.1707
4.9667,0.3293
4.9688,0.2404
4.9721,9.5705
4.9774,8.3289
4.9774,0.8801
4.9774,0.7475
4.9774,11.7278
4.978,0.3857
4.9829,0.1865
4.9837,0.3551
4.9877,0.1899
5.0145,7.6711
5.0175,0.202
5.0185,1.1246
5.0196,0.0959
5.033,0.3689
5.0394,0.3747
5.0441,0.4718
5.0517,0.2864
5.0701,1.2152
5.074,0.2675
5.0849,0.1014
5.0856,2.9219
5.0856,14.2206
5.0856,2.9681
5.0856,0.3035
5.0856,0.1066
5.0887,0.6172
5.0887,2.1638
5.089,0.4993
5.095,5.3304
5.1067,0.2206
5.1193,0.738
5.1207,0.2356
5.1207,0.1809
5.1244,0.2179
5.147,0.3744
5.1513,0.9282
5.1522,0.2121
5.1529,14.4211
5.1562,0.1182
5.1562,0.2302
5.1562,0.367
5.1601,0.8722
5.1667,0.3676
5.1734,0.5549
5.1781,1.6224
5.1781,3.7583
5.1792,1.9044
5.1917,0.4392
5.2053,0.1657
5.2053,0.3948
5.208,0.3106
5.2139,0.2824
5.2232,5.0978
5.2273,0.2396
5.2275,9.1339
5.2291,0.3095
5.2291,9.28
5.2291,0.36
5.2303,9.3106
5.2342,0.2056
5.2344,0.3726
5.2354,10.8441
5.239,0.5313
5.239,0.1568
5.239,0.67
5.2421,9.257
5.2426,0.1152
5.25,0.3892
5.2522,0.3428
5.2552,0.2655
5.2556,1.2119
5.2556,4.9363
5.2556,0.2078
5.258,3.8056
5.264,0.6404
5.2674,4.2343
5.2674,7.0536
5.2727,12.3478
5.2757,0.2885
5.2769,0.0934
5.2813,0.5151
5.2813,7.1537
5.289,0.266
5.2893,6.3204
5.2931,0.586
5.2977,0.6451
5.2977,10.0479
5.2989,0.3092
5.3064,0.1368
5.3085,1.0931
5.315,0.5471
5.3192,0.1911
5.3192,2.2642
5.3255,0.3689
5.3338,6.6545
5.3345,1.4684
5.3345,0.3031
5.3406,12.21
5.3468,0.4705
5.3487,0.2801
5.3492,11.7299
5.3533,0.2933
5.3567,3.4823
5.3594,0.3019
5.3594,6.0069
5.37,11.8639
5.3725,8.8792
5.3824,0.7463
5.3848,15.0129
5.3848,9.4371
5.3848,0.233
5.3879,2.7365
5.3922,0.4297
5.4035,0.3751
5.4161,18.24
5.4203,17.7208
5.428,0.2654
5.4286,0.3249
5.4365,14.5903
5.4411,0.2936
5.443,1.0985
5.4483,0.1174
5.4545,0.3972
5.4562,0.2321
5.463,3.3967
5.4661,0.1033
5.4661,0.2947
5.4721,0.6002
5.4721,8.8578
5.476,0.2901
5.476,1.1161
5.4839,2.5199
5.489,0.5481
5.4921,0.4483
5.4954,2.8764
5.4994,0.3141
5.4994,0.3037
5.5037,0.1877
5.5055,0.2465
5.5055,0.2794
5.5055,8.9928
5.511,0.3719
5.5171,0.3069
5.5289,0.9339
5.533,12.6439
5.54,3.005
5.5432,0.1727
5.5447,8.702
5.553,0.2088
5.5548,0.8007
5.558,0.5698
5.5611,10.1443
5.564,2.2076
5.572,2.3595
5.572,0.3057
5.5802,8.2858
5.5818,0.1245
5.5861,19.3245
5.5861,0.2365
5.5915,0.2968
5.593,0.494
5.5977,0.2997
5.6168,0.2104
5.6212,3.0548
5.6237,0.1987
5.6349,0.458
5.639,0.4557
5.6496,0.3432
5.6498,0.2648
5.6537,0.1583
5.6537,0.337
5.656,5.4702
5.6657,0.2261
5.6657,0.3585
5.6702,0.3755
5.6765,11.9006
5.6867,0.2074
5.699,1.5796
5.6998,0.2879
5.7079,0.2813
5.7179,0.2797
5.7223,0.2833
5.7249,2.5373
5.7249,0.2399
5.729,0.1967
5.729,4.2302
5.7387,4.5086
5.746,0.6541
5.7493,2.5078
5.7507,3.4915
5.7535,4.6889
5.7579,0.2741
5.7594,7.5826
5.7603,0.3054
5.7605,3.7931
5.7624,0.3043
5.7773,2.2733
5.7793,1.1887
5.7832,0.0958
5.7832,1.7249
5.7845,0.5958
5.7944,1.9827
5.7944,0.504
5.7996,0.3073
5.81,1.0523
5.8181,0.5806
5.8306,0.8843
5.8325,0.3861
5.8431,0.6557
5.8506,0.8461
5.8642,13.0142
5.8811,7.8022
5.8824,5.6131
5.8824,0.2843
5.8824,5.7514
5.8943,3.7529
5.8979,3.4463
5.8995,0.2866
5.9103,4.861
5.9167,0.4848
5.92,5.3994
5.92,0.2553
5.92,3.5093
5.9201,0.2381
5.9282,1.0846
5.937,0.1187
5.9576,0.3195
5.9635,0.246
5.9635,0.1348
5.9713,3.2777
5.986,0.335
5.9914,0.3854
5.9953,0.2992
5.9953,0.4168
5.9973,2.813
6.0063,0.1105
6.0083,0.2204
6.0083,0.2851
6.0151,3.6173
6.0159,0.6106
6.0172,0.3098
6.0227,6.3369
6.0385,5.0428
6.0516,0.3627
6.084,8.4145
6.084,1.2051
6.0842,4.3432
6.0862,4.0637
6.0893,0.279
6.0893,5.0811
6.0925,5.9191
6.0937,0.1155
6.0937,0.3773
6.1039,0.4934
6.1044,0.5596
6.109,0.6887
6.109,0.3181
6.1156,18.1628
6.1214,0.1071
6.129,0.3505
6.1344,2.6288
6.1429,8.9747
6.1534,1.0747
6.1534,0.9219
6.1536,5.0317
6.1536,10.6003
6.1577,0.2853
6.1577,0.2809
6.1593,1.4458
6.1603,6.7607
6.1667,10.1224
6.1687,4.6977
6.1764,0.3477
6.1856,4.3885
6.1856,3.7523
6.197,2.4723
6.197,0.3024
6.1975,0.9478
6.2005,0.2652
6.2067,0.2677
6.2089,0.1068
6.2176,6.8515
6.2224,0.2525
6.2272,0.5464
6.2302,0.1052
6.2346,0.335
6.2437,4.6117
6.2495,0.2023
6.2515,0.2862
6.2616,0.2893
6.2636,0.2115
6.2684,0.5866
6.269,0.9638
6.2735,0.554
6.2776,0.4884
6.2776,3.7674
6.288,0.3506
6.3004,0.2965
6.3103,0.3286
6.3125,4.7652
6.3313,0.5236
6.3319,2.3464
6.3431,4.695
6.3431,5.2772
6.3462,0.9798
6.3548,0.2335
6.3631,3.8667
6.3631,1.2643
6.3649,0.5483
6.3696,0.538
6.3724,4.375
6.3869,0.8415
6.3878,0.5722
6.3903,0.356
6.3903,4.8424
6.3908,2.7588
6.3935,0.4993
6.3956,0.1036
6.3956,0.8419
6.3956,4.3282
6.3966,0.2161
6.3966,1.3371
6.4201,3.9066
6.4245,1.789
6.4245,0.2247
6.4248,0.2099
6.4248,7.0712
6.426,0.2427
6.4301,11.7244
6.4301,0.2129
6.4333,0.7628
6.4346,1.4337
6.4577,0.2923
6.4577,0.5293
6.4622,0.6694
6.4648,0.2416
6.4648,0.367
6.466,0.4858
6.4677,0.6657
6.4696,2.3837
6.4709,2.9253
6.4709,1.9879
6.4737,0.2158
6.4766,0.2067
6.4769,0.9882
6.4812,0.2796
6.4812,0.7313
6.5043,0.3015
6.5048,0.2978
6.5112,0.8522
6.5112,0.1878
6.5189,0.35
6.5193,0.2878
6.5353,0.47
6.5374,7.7849
6.5462,0.3112
6.5462,0.4136
6.5537,0.2866
6.5581,0.5453
6.5681,0.345
6.5751,4.0445
6.5786,0.3148
6.5839,6.6208
6.5848,4.6353
6.5899,3.3956
6.6008,18.9493
6.6059,1.4476
6.6108,0.1616
6.6181,2.1408
6.62,0.12
6.6267,13.4983
6.6286,0.1328
6.6629,0.2985
6.664,5.2663
6.6868,2.8677
6.717,11.8596
6.717,1.328
6.7283,0.3265
6.7283,0.2042
6.7291,0.9446
6.7388,0.8874
6.7473,0.3028
6.7515,0.2043
6.7516,1.1011
6.757,0.1234
6.757,0.1815
6.757,0.2977
6.7619,2.0092
6.7631,0.3561
6.7638,0.2336
6.7853,0.265
6.8062,10.3593
6.8155,0.4803
6.817,0.302
6.8179,6.0668
6.8205,0.3463
6.822,5.0793
6.822,3.2503
6.8349,0.2524
6.8356,0.4861
6.8356,20.8122
6.8489,0.2172
6.8497,5.4993
6.8503,0.3656
6.8628,0.3526
6.8628,4.6821
6.8638,3.5658
6.87,0.1235
6.8798,3.8972
6.8916,6.3431
6.8944,0.4931
6.8944,0.7378
6.8944,0.202
6.8973,0.1527
6.902,0.39
6.9153,0.3756
6.92,0.2718
6.9324,0.8188
6.9344,0.1992
6.9344,0.5988
6.9344,0.7279
6.9344,0.2003
6.9344,0.1297
6.9509,1.3656
6.9515,0.5364
6.9515,0.4955
6.9576,2.4655
6.9576,0.3049
6.9592,2.8832
6.9599,6.9442
6.9693,0.2196
6.9705,0.3997
6.977,0.2988
6.9844,4.2841
6.9915,7.782
6.9915,1.9773
6.9915,0.2892
6.9915,0.2464
7.0255,0.3086
7.0315,0.1941
7.0315,0.3142
7.0348,0.2036
7.0371,20.1172
7.0372,0.14
7.0372,0.2869
7.0505,3.9631
7.053,0.1309
7.0597,0.2342
7.0597,0.8104
7.0711,0.3018
7.0711,0.2899
7.0746,1.0218
7.0794,0.4187
7.0794,0.2886
7.0859,0.3165
7.0905,4.5556
7.0905,1.8355
7.0945,0.1031
7.119,0.8183
7.1225,4.792
7.1241,0.4672
7.1288,4.7926
7.1305,2.2576
7.139,0.1107
7.1514,0.1064
7.1617,0.3287
7.166,0.243
7.1705,3.4553
7.182,0.3401
7.182,0.3026
7.1838,0.3004
7.1844,4.2348
7.1905,82.0378
7.1915,1.183
7.2,0.3626
7.2252,0.2635
7.2277,0.2788
7.2324,0.497
7.2735,10.6059
7.2768,0.2688
7.2819,0.5694
7.2857,0.3936
7.2925,0.1317
7.3022,0.377
7.3171,2.7022
7.32,0.3029
7.3221,0.2976
7.3371,0.3703
7.3417,1.9875
7.3417,3.5756
7.3432,4.5832
7.3432,0.4235
7.3455,0.2523
7.3505,0.2748
7.3521,1.9912
7.3521,3.4766
7.3843,2.8897
7.4044,1.4492
7.427,0.1899
7.427,0.237
7.427,0.1128
7.4444,0.3732
7.4484,8.2513
7.4563,0.3382
7.4585,1.4563
7.48,4.3341
7.4819,0.4195
7.4845,2.4882
7.4867,2.3102
7.4884,4.8057
7.4885,0.2929
7.4915,0.4477
7.5097,0.3936
7.5148,0.1014
7.5167,2.093
7.5312,1.3922
7.5324,0.3738
7.5345,0.6414
7.5345,0.2464
7.5378,0.2509
7.5378,1.9353
7.538,0.3847
7.5508,0.4736
7.5523,0.2586
7.5681,1.4588
7.5738,0.1431
7.5844,0.8921
7.595,0.2052
7.5997,0.1648
7.6172,0.4882
7.6172,8.7344
7.6206,0.3515
7.6298,0.1024
7.6534,0.6653
7.6599,0.2403
7.6599,3.3952
7.6621,0.1217
7.6621,0.3187
7.6656,0.6588
7.6669,0.9175
7.6844,0.475
7.6847,13.268
7.6961,0.4527
7.7083,0.4322
7.7112,0.9982
7.7205,0.2803
7.7247,0.2452
7.7302,0.2825
7.734,0.2691
7.7357,4.5232
7.7535,7.0158
7.757,0.1254
7.7621,1.1737
7.7716,0.3044
7.7837,0.1428
7.805,2.0965
7.8126,0.3037
7.8152,0.4064
7.8155,0.2725
7.8271,0.2335
7.83,0.4527
7.8394,0.2816
7.8491,0.4429
7.85,3.9736
7.8578,0.3405
7.8791,0.4803
7.8845,0.3004
7.887,0.1374
7.8996,4.8521
7.9005,0.2091
7.9005,0.1227
7.91,0.4006
7.9363,0.3324
7.9441,0.457
7.946,0.3035
7.9523,0.3962
7.9524,0.3968
7.9624,0.4816
7.9817,0.3854
7.9853,0.2942
7.99,0.7309
7.9924,5.1972
7.9951,6.4483
8.0176,0.3316
8.0217,0.2957
8.023,9.2788
8.023,0.1382
8.0326,16.2393
8.0326,6.7852
8.0326,1.3621
8.0438,0.1231
8.0552,0.509
8.057,0.4773
8.057,1.4746
8.0584,0.3036
8.0663,0.1943
8.0753,0.2778
8.0857,0.2376
8.0857,0.6024
8.0858,0.1292
8.0929,3.3963
8.0929,0.9884
8.1041,0.4504
8.1041,0.182
8.1156,0.1898
8.1243,0.2955
8.1257,0.228
8.1284,0.3138
8.1324,5.3284
8.1395,0.6019
8.1437,2.3839
8.1437,0.1629
8.1503,1.3446
8.1612,0.8169
8.1681,1.7117
8.1681,0.3127
8.17,0.7138
8.17,7.9477
8.1728,7.0516
8.178,7.8329
8.2048,0.1552
8.2048,0.7441
8.2128,1.4523
8.2368,0.3678
8.2368,2.6728
8.2451,2.2537
8.2579,0.2839
8.2595,0.2897
8.2595,0.2401
8.2595,9.0705
8.2736,0.1133
8.2846,0.8105
8.2922,1.7947
8.2992,0.1868
8.3052,0.6605
8.3052,0.1337
8.3098,0.3092
8.3454,0.2866
8.3485,0.1038
8.3528,0.1485
8.3555,0.5758
8.3589,1.3317
8.3752,1.4549
8.3752,0.2633
8.3763,21.3598
8.3833,0.445
8.3833,0.2963
8.3915,0.114
8.3931,9.81
8.4138,0.4463
8.429,0.4798
8.429,1.7801
8.458,0.3584
8.4614,0.4029
8.4632,0.3139
8.4671,0.1039
8.4757,0.1209
8.4757,0.1531
8.4793,0.3637
8.5052,1.6032
8.5124,1.3279
8.5204,0.9772
8.5228,0.3661
8.5287,0.2025
8.534,0.2875
8.5683,0.1905
8.5763,0.1197
8.5814,1.6886
8.6083,5.5647
8.619,0.1198
8.6271,0.1956
8.6333,6.825
8.6391,1.6612
8.6424,0.2767
8.6557,0.2881
8.6557,0.482
8.6605,0.3867
8.6623,0.3299
8.6724,0.4168
8.6724,1.7454
8.6836,3.3205
8.6836,0.1864
8.696,0.3844
8.7164,0.3538
8.7257,0.3344
8.7257,0.2353
8.7328,0.1414
8.7467,23.6214
8.7521,31.6407
8.7601,8.045
8.779,1.3312
8.7933,0.4986
8.7996,8.6724
8.8,0.3294
8.82,0.7107
8.8225,0.3008
8.8324,0.3891
8.8352,0.3366
8.84,1.287
8.84,4.6471
8.8403,0.2334
8.8403,0.3091
8.8403,0.2904
8.8439,0.2395
8.8493,0.307
8.8768,0.3427
8.8901,9.149
8.9011,0.4199
8.9206,0.2543
8.921,0.2453
8.9231,0.6842
8.9248,3.5575
8.9267,7.9918
8.9377,0.1418
8.9444,0.5049
8.9505,0.3631
8.957,0.1459
8.9623,0.9038
8.9623,0.9298
8.9719,0.415
8.9754,0.302
8.9826,0.2724
8.9949,0.361
8.9958,1.8559
8.9999,1.2323
9.0005,0.2333
9.0036,0.1297
9.0169,0.13
9.0253,0.4022
9.0263,5.2858
9.0405,0.4403
9.0438,0.483
9.0462,1.0334
9.0644,0.7095
9.0663,0.8516
9.0663,0.7888
9.0679,0.289
9.0679,3.7294
9.0895,1.3508
9.0895,1.3915
9.0897,0.1056
9.1005,2.7163
9.1024,0.1204
9.1106,1.0066
9.1106,29.7695
9.1106,4.9527
9.1138,1.7598
9.1204,0.4065
9.1314,0.2878
9.1314,2.4029
9.1339,6.8562
9.1339,13.5813
9.1352,0.4002
9.1389,0.1893
9.1389,0.3347
9.1469,0.2808
9.1607,1.3301
9.1631,0.2342
9.168,0.2885
9.1735,0.2871
9.1757,5.3755
9.1757,0.2104
9.1771,2.4015
9.1807,0.7801
9.1982,0.2201
9.2091,0.1943
9.2091,0.2983
9.2229,1.0287
9.2253,0.1694
9.2642,0.2985
9.2668,0.1499
9.2668,3.8171
9.2668,0.3069
9.276,2.5212
9.2824,4.4555
9.2881,0.3425
9.3202,0.1357
9.3202,0.1057
9.3202,7.2231
9.3264,3.5803
9.3447,4.7414
9.3567,0.3088
9.3615,0.6
9.3968,1.6653
9.4005,0.5774
9.4042,0.2489
9.4194,3.326
9.4268,1.6594
9.45,13.9745
9.45,0.4975
9.4623,0.116
9.4678,0.2976
9.4863,0.3749
9.5008,0.3035
9.5034,0.1143
9.5056,0.4432
9.5289,0.2167
9.5334,25.8445
9.5641,0.2971
9.5711,8.0648
9.5778,3.1123
9.5778,0.2572
9.596,0.7938
9.6,0.2997
9.6087,3.8909
9.6119,2.2917
9.6235,4.2499
9.6235,0.2401
9.6387,0.2301
9.65,0.2216
9.6692,0.208
9.6692,0.4755
9.676,11.3266
9.6814,0.9744
9.6923,3.9902
9.7091,0.9849
9.7227,3.3752
9.7227,7.5137
9.7227,3.6404
9.7272,3.4922
9.7285,7.8521
9.7293,0.1064
9.7293,0.8439
9.7325,0.867
9.7399,2.0525
9.7484,0.6949
9.7723,0.4082
9.7944,18.495
9.8145,6.4261
9.8156,0.3676
9.8498,3.8177
9.8535,4.0404
9.8615,1.833
9.8637,0.5731
9.8689,0.4009
9.8855,5.1769
9.8887,0.4861
9.913,1.2555
9.9223,0.2373
9.9223,0.3615
9.9325,0.4671
9.9469,3.232
9.9756,2.8003
9.987,1.186
9.9986,0.3289
10.0108,0.15
10.0108,0.2956
10.0159,0.2868
10.0165,18.0413
10.0281,0.6449
10.0506,1.5205
10.0645,0.6298
10.0698,2.3899
10.0728,0.3611
10.073,1.4679
10.1086,0.2971
10.1588,0.4057
10.1646,2.9463
10.1698,0.499
10.1845,0.2382
10.1896,4.0444
10.1896,0.276
10.1918,0.5738
10.1978,1.6416
10.218,0.1211
10.233,0.1945
10.233,0.2899
10.2424,0.4029
10.2424,0.5786
10.2523,0.2847
10.2658,0.4753
10.2679,0.2858
10.2767,10.0624
10.2832,0.5559
10.2832,1.4701
10.3049,21.5949
10.3246,11.1659
10.3396,0.3503
10.3566,7.968
10.3629,4.978
10.3718,0.207
10.4069,4.1334
10.4571,0.3483
10.5093,0.5937
10.5261,0.2625
10.5261,0.3359
10.5463,0.3191
10.5463,0.2065
10.5497,0.1472
10.552,0.136
10.5728,0.3106
10.6195,0.442
10.6256,33.8558
10.631,1.0679
10.679,1.769
10.6802,0.2079
10.6873,0.2095
10.7138,4.6757
10.7267,0.9791
10.8165,0.2672
10.8671,0.288
10.8923,0.4495
10.9064,7.2804
10.9239,0.9092
10.9398,4.2698
10.9521,0.3964
10.9563,0.773
11.0109,0.5666
11.0212,0.4523
11.0234,4.1616
11.037,1.2259
11.1401,4.3723
11.1575,0.1598
11.2143,0.3647
11.2335,0.24
11.2509,1.4739
11.2645,0.2464
11.3163,0.2476
11.3385,0.1842
11.3393,1.1162
11.3407,0.2449
11.3514,0.3998
11.3837,0.3238
11.3916,0.4492
11.3971,0.2972
11.4418,1.0846
11.4444,0.5753
11.4598,3.5207
11.4598,0.3636
11.4748,1.0091
11.5,0.4947
11.511,0.1051
11.5532,0.6122
11.5532,0.1366
11.554,1.2558
11.5973,5.7725
11.6017,3.2183
11.61,0.4248
11.6364,0.3664
11.6526,0.7542
11.6731,0.2871
11.681,0.2933
11.681,0.2147
11.7264,10.1486
11.7392,0.3656
11.7583,0.5573
11.7654,0.3909
11.7654,0.4003
11.7859,0.2609
11.8369,0.2321
11.8642,2.3135
11.8847,0.2726
11.9025,0.2385
11.9394,0.3164
11.96,0.2996
12.0264,0.4135
12.0769,0.2107
12.0859,2.2938
12.0934,2.3896
12.0994,11.6677
12.1009,5.7558
12.12,2.5268
12.1393,1.762
12.1754,0.3589
12.1908,0.7557
12.2,0.7391
12.2279,0.2848
12.2328,0.2787
12.249,4.2367
12.2594,13.9565
12.2613,0.3613
12.2779,0.3147
12.2909,0.7638
12.3185,22.0016
12.3241,0.5203
12.3429,0.4694
12.3431,2.2173
12.3549,0.5092
12.3673,0.342
12.3673,0.2517
12.3766,0.2076
12.4012,0.1019
12.4189,0.2462
12.4227,0.2726
12.5355,0.5635
12.5367,3.6787
12.56,0.2939
12.5773,0.2439
12.5773,0.6582
12.5827,0.3368
12.6263,0.1928
12.6408,0.1659
12.6513,0.0941
12.6656,0.7449
12.6667,0.2898
12.6783,0.2768
12.6939,15.0107
12.7024,0.3706
12.7185,1.3414
12.7572,1.3084
12.7641,0.4914
12.7896,0.7237
12.8123,0.3018
12.8148,2.8429
12.8294,6.2018
12.8395,0.2264
12.88,9.519
12.89,0.296
12.9267,0.2936
12.9867,10.8393
12.9867,0.2269
13.0039,0.2337
13.0255,0.2465
13.0307,0.2463
13.0446,1.3536
13.0606,0.1382
13.0748,1.9474
13.1319,0.5603
13.1815,0.2453
13.1867,0.2858
13.1911,0.3734
13.2441,0.9104
13.2967,0.744
13.305,3.3419
13.305,0.5713
13.3126,4.5065
13.3173,2.485
13.3239,3.0854
13.3727,1.3583
13.3795,0.2638
13.4421,0.4538
13.4883,9.4426
13.5321,0.3967
13.5362,0.317
13.5474,0.1871
13.5474,0.9227
13.5485,1.4703
13.5486,0.5816
13.552,0.5204
13.5896,2.9842
13.6056,0.146
13.6056,0.2823
13.6056,0.7539
13.619,0.2418
13.6429,18.0199
13.6429,0.2417
13.6497,26.885
13.6722,1.0867
13.6777,2.5228
13.7219,0.8743
13.7242,1.8216
13.7447,0.3695
13.7479,3.0177
13.7496,5.2515
13.7562,0.286
13.7754,0.358
13.7801,7.3582
13.807,0.2853
13.8311,2.586
13.8311,0.2314
13.8311,0.2507
13.8311,0.3112
13.8368,0.6661
13.8372,0.2778
13.8466,5.5766
13.8727,2.5256
13.889,0.4532
13.9023,1.6923
13.9347,3.6002
13.9347,2.0532
13.9347,0.2881
13.9378,0.5004
13.9681,24.273
13.9929,5.8973
13.996,0.3646
14.0203,2.3999
14.0221,0.361
14.0243,8.2719
14.0243,3.9109
14.0303,0.3737
14.0348,0.827
14.0433,0.2794
14.0444,4.2431
14.0508,0.5322
14.0808,25.7967
14.0808,0.4254
14.0894,0.3434
14.0943,2.2532
14.1005,6.5317
14.1059,0.5153
14.1124,0.493
14.1144,0.445
14.131,1.6581
14.137,0.7842
14.1462,1.6382
14.1475,1.5365
14.1569,7.0385
14.1645,0.4539
14.1829,1.158
14.1903,16.7166
14.1906,2.1103
14.1939,0.5013
14.1953,0.2908
14.1976,0.3682
14.2253,0.1276
14.2482,0.4444
14.2517,2.9205
14.2878,0.154
14.2885,0.2241
14.3109,0.4052
14.3256,0.2779
14.3361,5.413
14.3361,0.306
14.3711,5.0997
14.3918,0.2453
14.4072,0.1081
14.4286,0.9609
14.4709,2.7142
14.4783,0.1056
14.5079,6.111
14.5143,0.0933
14.5333,0.1341
14.559,0.2374
14.56,0.361
14.5671,0.121
14.5996,0.4006
14.6146,0.5428
14.6916,4.319
14.7004,2.8506
14.7429,0.2052
14.7722,0.1884
14.8139,0.3757
14.83,0.2787
14.8381,6.8104
14.8783,0.303
14.88,4.7558
14.9151,0.6087
14.9593,44.9446
14.9884,2.2197
14.9903,17.1334
15.0199,0.2483
15.0392,0.3826
15.0498,0.102
15.0498,0.3506
15.0876,0.2839
15.1101,0.1707
15.1285,0.3626
15.1325,0.4594
15.1455,8.1793
15.1465,2.7462
15.1624,22.0676
15.1667,2.3623
15.1818,0.3014
15.3411,0.3889
15.3481,0.3144
15.3598,0.2773
15.3636,0.171
15.3951,0.1032
15.3968,0.1363
15.4063,2.3546
15.4069,0.8858
15.4091,0.258
15.416,1.2388
15.4309,0.2154
15.454,4.4387
15.4591,0.2173
15.4645,0.7467
15.52,0.3048
15.5255,0.7776
15.5871,0.6954
15.5938,0.6199
15.5989,0.6767
15.6294,0.3671
15.6418,0.2888
15.6472,2.5125
15.6591,5.8835
15.6722,0.569
15.6742,0.095
15.6833,3.9966
15.7173,7.1901
15.7436,0.1297
15.8654,0.1185
15.8829,1.1357
15.8918,2.2905
15.9036,0.6491
15.9041,0.2081
15.9041,0.3759
15.9117,3.4142
15.9117,0.1979
15.9469,0.7193
15.956,0.1809
15.9896,0.6388
15.9896,0.182
16.0451,1.0291
16.0533,1.6285
16.0836,2.261
16.0845,0.6935
16.1152,7.0965
16.1397,0.4467
16.1446,0.3201
16.1498,9.2408
16.1606,0.2943
16.1609,9.8348
16.1805,0.3554
16.1833,0.1103
16.2125,0.1758
16.2125,0.3938
16.2133,2.3895
16.2769,33.8189
16.3,0.7976
16.32,2.5111
16.3398,0.3546
16.3761,16.5262
16.4057,3.9903
16.4164,3.2564
16.4226,0.5787
16.439,0.1788
16.4465,1.5502
16.4468,2.8437
16.4505,2.141
16.4538,1.0882
16.4808,0.2072
16.4859,0.393
16.5183,0.3507
16.5212,0.3657
16.539,1.6116
16.5499,0.3256
16.5894,3.2714
16.6452,0.5786
16.6622,7.8141
16.6851,4.2046
16.7036,0.6452
16.7156,6.916
16.7171,0.5144
16.7316,0.2525
16.7322,0.3528
16.7511,1.5633
16.7747,1.5654
16.7747,0.3541
16.8131,4.7539
16.8205,1.2449
16.83,1.9552
16.8771,0.2837
16.8842,1.7431
16.8842,0.1292
16.9055,0.353
16.9143,0.2792
16.9143,8.9974
16.9486,3.8904
16.9486,1.2252
16.9766,0.4254
16.9766,0.2475
16.9766,0.3494
16.9943,0.5
17.04,13.2009
17.0758,0.2198
17.1287,0.3656
17.1377,0.3751
17.1377,4.0034
17.1674,2.7146
17.2178,0.585
17.2178,2.1893
17.2187,1.4903
17.219,0.6281
17.219,0.2078
17.2379,0.232
17.2659,0.9517
17.2715,2.2667
17.3179,0.3233
17.3181,0.11
17.3181,2.5347
17.3322,0.579
17.3333,0.1004
17.382,0.1234
17.3889,4.3224
17.4259,25.766
17.4444,0.2182
17.4514,0.7412
17.4699,1.8277
17.4792,0.7586
17.4933,0.2265
17.4933,0.2894
17.5029,0.6403
17.5074,1.1581
17.5281,0.1057
17.5714,0.299
17.5744,0.2669
17.5859,0.659
17.62,1.9414
17.6611,2.6755
17.7159,1.8795
17.7313,3.464
17.7477,1.9243
17.7535,0.3412
17.8049,2.0953
17.8182,1.9673
17.8229,6.4563
17.8297,0.3848
17.8364,0.5099
17.9653,0.5666
18.0175,4.0302
18.0546,0.3203
18.0546,1.4072
18.0708,0.1461
18.0762,4.2186
18.2857,0.6151
18.3131,0.4069
18.33,0.6867
18.3515,6.5022
18.5257,0.4365
18.5435,0.5865
18.5459,0.2948
18.5459,0.4822
18.5714,5.4472
18.6075,0.2354
18.6075,0.6498
18.7059,0.3041
18.7086,0.5151
18.7314,0.8404
18.7668,9.5531
18.7957,2.0877
18.8114,0.6238
18.825,1.0342
18.8288,6.8577
18.8489,0.5357
18.9105,0.401
18.9822,0.6118
19.009,1.195
19.1515,0.2569
19.1545,2.0529
19.1545,1.6873
19.2015,2.0557
19.2267,1.3801
19.2267,0.3585
19.2315,0.1225
19.2315,0.2864
19.2315,0.3022
19.2613,3.9315
19.3115,2.1602
19.3115,8.0737
19.329,0.6811
19.3915,0.2767
19.3939,0.314
19.4545,2.0812
19.457,2.1404
19.585,0.1296
19.649,2.1191
19.7029,1.091
19.7775,0.2449
19.7796,0.6885
19.9673,0.7761
19.9716,5.04
19.9947,1.6518
20.0255,14.3317
20.064,0.6418
20.0741,0.6494
20.1418,1.2581
20.1429,0.8604
20.209,0.3008
20.289,0.2458
20.3062,0.2904
20.369,0.2373
20.4414,0.3944
20.5238,0.3774
20.9067,0.2944
20.9392,2.085
20.9392,1.4738
21.0293,0.781
21.0571,1.0095
21.0814,0.2938
21.1211,1.3893
21.1211,0.5176
21.1429,0.251
21.2979,0.4807
21.4014,0.9367
21.4519,2.5945
21.4836,0.3478
21.4858,25.0189
21.5387,5.6376
21.6089,0.221
21.6662,0.2512
21.7343,0.4174
21.7462,0.6932
21.7462,0.3126
21.7462,0.119
21.8974,7.1056
21.931,0.2022
21.9371,1.0711
21.9371,2.3957
21.9371,0.244
21.9371,1.4651
22.011,0.316
22.0171,3.0815
22.0171,0.2475
22.0171,0.484
22.0574,2.9579
22.0769,0.7675
22.12,0.29
22.12,0.3624
22.1262,2.8438
22.1452,0.2339
22.1576,0.4982
22.1771,0.1869
22.3585,3.0336
22.3887,0.3499
22.4286,2.2119
22.4825,2.5378
22.5007,2.5983
22.576,4.1213
22.6187,0.7581
22.6785,0.3138
22.6785,0.2253
22.704,0.698
22.8889,0.9931
23.0093,0.3038
23.0899,2.5956
23.0899,0.1153
23.1419,0.1875
23.1419,0.2929
23.1709,0.2939
23.2089,2.558
23.3091,9.2666
23.3091,15.0307
23.328,0.598
23.3833,0.6785
23.392,0.3481
23.426,3.2399
23.456,0.5096
23.4993,0.2898
23.4993,0.5071
23.5596,0.2936
23.5793,5.0788
23.6267,4.0769
23.6385,0.4112
23.6954,0.3196
23.6978,0.2469
23.7133,2.1146
23.7689,0.2088
23.792,2.8252
23.8696,0.2886
23.9111,0.1472
24.08,10.4556
24.0973,1.4248
24.0973,1.0154
24.1613,2.829
24.2077,16.3607
24.2253,0.2657
24.3336,1.725
24.4058,3.0377
24.4611,0.0954
24.4978,12.9745
24.5053,0.3911
24.5968,0.5691
24.6887,51.7299
24.7064,2.0513
24.7503,1.8582
24.8073,0.7012
24.9133,0.394
24.9133,0.2546
24.9133,25.0013
24.9307,0.8517
25.0031,1.2666
25.0629,1.9696
25.0733,0.3508
25.1227,0.3007
25.1311,0.7903
25.1533,0.4182
25.2333,0.2967
25.28,0.3619
25.2947,24.9333
25.33,0.5028
25.4887,2.615
25.6364,1.253
25.8991,0.2723
25.9428,1.469
25.9428,1.983
25.9444,0.1961
26.3106,0.4425
26.3106,0.3026
26.3203,0.7075
26.6378,0.3824
26.7429,1.1607
26.7453,0.3255
26.7453,0.1358
26.7543,0.388
26.7782,0.4994
26.8368,0.8379
26.8873,0.3976
26.8932,0.3865
26.9513,2.1241
27.0735,7.3179
27.1818,0.4989
27.1818,0.9319
27.2015,14.9917
27.2618,5.6312
27.3314,0.4246
27.3901,0.2952
27.3901,1.3199
27.4362,0.5009
27.4362,8.4873
27.4686,0.2266
27.4816,1.4701
27.5073,0.2308
27.7164,0.3589
27.7187,0.2946
27.8413,1.9285
27.8413,2.1668
27.8764,3.7473
27.8764,0.3121
27.8895,0.4454
28.0364,0.2329
28.1709,0.4327
28.1709,0.7549
28.2095,0.2935
28.3175,0.6625
28.328,0.5051
28.3657,0.243
28.381,0.2938
28.3886,1.5623
28.673,1.6769
28.673,7.3521
28.7,8.1935
28.764,0.3701
28.764,0.2676
28.7689,0.4797
28.7936,1.3304
28.8571,0.3548
28.892,1.418
28.9486,0.123
29.0,1.5235
29.16,0.2883
29.183,0.3029
29.1978,0.2229
29.3143,0.1211
29.32,0.2993
29.34,1.5039
29.392,0.5431
29.4,0.2839
29.5621,6.3414
29.7512,3.4528
29.764,0.4734
29.7718,25.7461
29.9,0.643
29.9769,0.2073
30.0421,0.9778
30.0635,13.4193
30.1092,3.6254
30.2157,0.5166
30.5102,8.4428
30.5558,1.4247
30.5684,0.9435
30.5714,0.1195
30.6358,3.0355
30.6964,0.3294
30.7158,0.2258
30.8872,0.2862
30.9786,0.1895
31.0418,12.1986
31.0821,0.9475
31.0947,0.2457
31.1615,2.8884
31.1621,3.5637
31.1698,0.3723
31.4358,0.1381
31.5284,0.4674
31.5964,1.2668
31.5964,0.2202
31.5964,0.3751
31.6084,0.3681
31.7792,6.2245
31.798,1.9455
31.8947,0.8068
31.9378,0.3549
32.0311,0.3907
32.1227,1.0767
32.1227,0.4987
32.1778,0.4505
32.2141,1.5819
32.2147,1.2317
32.2147,0.3289
32.3492,0.2822
32.3492,3.4618
32.4662,0.1311
32.4933,4.9276
32.5321,0.4308
32.6235,0.3043
32.6667,0.9226
32.8678,2.3191
32.8889,2.714
32.9048,0.2944
32.9048,0.2804
32.9197,0.3315
32.9542,0.1853
33.0147,0.1766
33.0489,2.0953
33.0876,0.3873
33.1095,0.1865
33.1095,24.9934
33.1289,4.8858
33.179,0.3214
33.2,0.2742
33.2549,1.1169
33.2889,0.6037
33.328,1.883
33.4118,0.3127
33.4444,0.3539
33.5244,0.1016
33.5718,0.7378
33.5718,0.3782
33.6267,0.4
33.6267,0.3136
33.6267,0.3187
33.6844,0.1338
33.7318,0.252
33.8277,0.3554
33.84,1.4048
33.9111,0.4236
34.08,2.0527
34.166,2.4783
34.2575,0.1586
34.286,0.6162
34.286,0.372
34.32,1.8027
34.3489,0.2851
34.4403,0.1531
34.4571,0.3638
34.5714,0.4452
34.642,1.5195
34.8457,6.7995
34.9005,3.6648
35.0165,1.6845
35.0876,0.5622
35.0876,1.2576
35.09,3.3998
35.1611,5.28
35.1611,0.5429
35.25,0.373
35.25,4.194
35.33,1.328
35.49,49.848
35.49,0.9944
35.57,0.7912
35.8214,0.3883
35.828,0.2093
36.0043,0.2914
36.1505,1.0345
36.176,23.9454
36.2689,0.192
36.2689,14.9852
36.32,9.0124
36.4464,6.1507
36.5379,0.1761
36.6293,0.2929
36.63,0.341
36.6613,1.8795
36.7893,1.6319
36.8023,0.2069
36.8121,0.534
37.2543,1.0758
37.2543,0.2694
37.392,7.872
37.4478,0.5694
37.5556,1.3295
37.5733,3.1078
37.5733,5.375
37.62,0.1342
37.6964,0.3275
37.7333,0.4438
37.7689,0.4267
37.7879,0.2392
37.9048,0.1006
38.0621,2.2736
38.0876,0.1764
38.0876,0.5658
38.16,6.9125
38.16,2.6726
38.2251,0.2534
38.24,1.3795
38.2933,6.355
38.32,0.4204
38.3214,0.4863
38.4,0.6217
38.417,0.8955
38.5043,0.2366
38.5043,0.2515
38.5043,0.2461
38.5714,4.7546
38.5957,0.1363
38.8267,0.3724
38.8457,0.3223
38.9067,1.0072
38.9371,0.3216
38.9867,0.1291
39.1063,3.8978
39.2381,1.6828
39.3333,1.2541
39.4121,0.5078
39.4133,0.2353
39.5714,0.2251
39.6254,1.5053
39.6286,0.8075
39.6533,0.8265
39.9543,0.1716
40.1143,2.9905
40.16,0.5364
40.179,0.1208
40.1975,27.3703
40.1975,12.1608
40.24,0.4997
40.32,4.172
40.3771,4.8206
40.3771,0.2936
40.4069,24.2734
40.4686,0.686
40.6514,0.5365
40.7662,0.4935
40.8286,0.1864
40.9829,6.4266
41.0,0.2204
41.054,1.1338
41.0667,4.9495
41.0914,0.1853
41.1829,0.4088
41.1829,6.0063
41.1829,0.286
41.2229,1.3726
41.2229,1.0155
41.3657,0.3711
41.3706,0.7266
41.4838,0.652
41.5549,3.2359
41.6971,0.4862
41.7683,5.2289
41.8057,0.6516
41.8057,0.2903
41.8359,0.1944
41.8571,1.9102
41.9371,0.5971
42.0882,5.2938
42.1771,0.1475
42.1981,0.2865
42.2304,0.861
42.2692,1.8803
42.2692,0.3593
42.2692,1.3881
42.3015,1.4043
42.3403,0.3695
42.3726,0.3019
42.4114,5.4757
42.4286,1.1336
42.4308,4.3856
42.4825,3.8922
42.5415,1.0847
42.5415,0.3704
42.5714,6.671
42.6228,3.9162
42.6514,9.0947
42.7015,0.5901
42.7029,0.2192
42.7815,0.3833
43.033,2.1594
43.033,0.1704
43.1418,1.4758
43.1419,0.4758
43.3073,0.178
43.3073,0.3553
43.3073,0.1395
43.3073,0.245
43.3257,0.4029
43.3987,0.6012
43.4708,16.9172
43.4901,0.2062
43.4901,0.3502
43.5426,0.3884
43.5508,0.5779
43.5508,2.9477
43.5556,10.2148
43.5815,1.195
43.5815,0.1966
43.6308,3.6934
43.7108,0.3504
43.8022,0.2848
43.8022,0.3726
43.9851,1.0984
43.9851,0.2514
44.0765,6.9827
44.0765,0.3637
44.08,1.9608
44.1612,0.4017
44.1679,0.122
44.48,34.2243
44.5381,0.5938
44.5467,0.8832
44.6533,0.6877
44.7692,0.4388
44.8457,0.5871
44.8457,0.1923
44.8492,0.4787
44.8492,0.432
44.9305,0.7016
44.9371,0.3014
45.0092,0.265
45.0892,0.1805
45.1692,0.5139
45.3644,0.4831
45.4356,30.0586
45.6149,0.2969
45.6149,0.5713
45.6185,4.4246
45.6667,0.5628
45.6997,1.0191
45.7064,0.4323
45.7978,0.1546
45.8267,0.715
45.8585,1.0662
45.892,4.8156
45.956,1.7138
46.0,3.4509
46.1978,22.8441
46.2308,0.3487
46.2381,0.2915
46.3295,1.6168
46.3295,2.8576
46.3427,0.2899
46.421,6.1748
46.421,2.6441
46.4756,0.1579
46.4756,0.6768
46.5124,0.9168
46.5333,1.7434
46.567,0.1133
46.58,2.031
46.58,25.1994
46.6038,1.1387
46.6952,3.4255
46.6952,0.1437
46.6952,0.3482
46.7253,0.6887
46.74,0.3282
46.7867,0.1513
46.7867,0.3344
46.82,0.4326
46.9,0.9449
46.9,0.2919
46.9173,1.7553
46.988,1.0156
47.0714,38.7482
47.1534,0.2471
47.1629,1.0962
47.1629,0.2177
47.2444,0.7124
47.2543,0.5185
47.2543,0.2966
47.2543,3.7596
47.3457,0.5102
47.3662,1.6314
47.4371,7.054
47.4371,9.0739
47.4933,0.89
47.4933,0.9391
47.4933,3.2836
47.6533,0.8285
47.7333,0.2894
47.9048,1.7177
47.9048,0.4751
47.9962,0.8594
48.0778,1.0647
48.179,0.685
48.2705,0.2919
48.3267,2.5132
48.3619,0.3659
48.3619,0.2165
48.4067,1.0889
48.9111,0.9314
48.921,0.954
49.0124,0.3555
49.0124,0.2519
49.0836,0.2918
49.1038,0.7737
49.1216,0.4857
49.1903,0.3088
49.2234,0.4532
49.2867,0.2984
49.3657,25.7045
49.3657,0.9188
49.4545,27.4512
49.6629,1.0249
49.8457,0.2352
49.8457,0.7013
49.8545,0.9574
49.9371,0.0986
49.9371,0.7741
49.9371,0.4111
50.026,0.8534
50.026,0.6078
50.0286,0.1349
50.0286,0.136
50.0286,0.4421
50.0286,0.2463
50.1325,6.2265
50.2088,2.8967
50.2088,1.1379
50.2088,0.3593
50.2088,0.7512
50.3917,1.6888
50.3917,2.1775
50.3917,0.3049
50.3917,0.1089
50.4145,0.3419
50.4831,0.1546
50.5236,0.712
50.5745,0.1685
50.5745,0.106
50.6007,13.5917
50.6036,0.4276
50.679,0.2332
50.6836,0.6568
50.6836,0.6649
50.6836,0.6215
50.6836,0.4338
50.6836,2.4762
50.7636,0.5999
50.7636,0.3277
50.7705,5.6253
50.8619,0.0929
50.9351,1.6952
50.9351,0.1092
50.9705,0.8204
51.0265,0.4719
51.0265,6.8078
51.1838,1.1558
51.2073,0.3378
51.2093,0.3448
51.2549,0.616
51.2655,5.3653
51.2727,0.474
51.2727,0.3861
51.3236,8.0803
51.3527,0.7273
51.3922,0.4393
51.3922,5.3552
51.447,0.2872
51.4836,0.3536
51.5127,2.4351
51.5927,6.444
51.6727,1.403
51.7374,5.8645
51.8442,1.6571
51.8442,0.5911
51.8824,0.3639
51.9356,0.5259
51.9356,0.5583
52.1184,0.1554
52.1184,0.3644
52.2099,0.1934
52.2618,4.1108
52.3013,2.7069
52.3013,0.0935
52.3418,4.3358
52.3927,0.3937
52.3927,0.3383
52.3927,0.3668
52.6465,0.3905
52.7532,0.3696
52.8267,3.6206
52.8447,0.4863
52.8447,4.0
52.9091,0.8327
52.9361,11.7154
52.9361,1.5137
52.9673,0.6175
53.0275,1.0307
53.0275,0.398
53.0909,1.1358
53.2104,0.2443
53.3018,0.3706
53.4109,0.4911
53.6623,0.3178
53.7538,14.4992
53.7538,0.3665
53.8452,0.3957
53.8452,0.3369
53.8452,1.0789
54.0,0.5785
54.0281,0.775
54.0281,0.3323
54.08,4.7456
54.1195,0.1117
54.2109,0.1429
54.24,0.9875
54.264,0.3625
54.32,0.2056
54.4,1.3487
54.5714,1.038
54.5714,1.3817
54.5714,0.5082
54.5714,0.4557
54.5714,0.7206
54.6629,0.667
54.6629,0.3253
54.7543,0.8608
54.7543,0.4689
54.7543,0.3931
54.9371,0.3627
55.0,0.3536
55.0,4.7843
55.12,2.6698
55.24,2.1327
55.24,2.7456
55.392,0.3426
55.4615,0.3012
55.6629,1.8291
55.6629,3.3746
55.6629,2.198
55.6629,0.7301
55.7543,1.2291
55.7689,0.4149
55.8267,0.2472
55.8457,0.654
55.8457,0.3147
55.9371,0.9718
56.0,0.6376
56.0286,0.5208
56.08,0.7033
56.24,0.8139
56.32,0.9446
56.5556,6.0605
56.5714,2.0589
56.5714,21.8877
56.6629,1.1668
56.7543,1.0912
56.7543,2.5312
56.84,0.906
56.8457,6.0671
56.9371,7.724
56.9371,0.7169
56.9371,0.4001
56.9371,6.1272
56.9371,0.5109
57.0286,0.3686
57.0286,0.2649
57.0286,0.2462
57.0286,0.1477
57.08,1.9508
57.08,1.3307
57.12,0.1044
57.12,0.3016
57.32,0.8595
57.328,4.556
57.48,0.428
57.7543,0.3166
57.7543,0.4745
57.8457,2.468
57.8457,0.512
57.8457,0.9814
57.887,0.2846
57.9371,0.4424
57.9371,0.9527
57.9371,0.353
58.0255,0.2802
58.0286,0.2237
58.0286,0.1059
58.0286,0.2811
58.0286,0.2475
58.12,0.1177
58.2085,0.2331
58.2209,0.288
58.24,2.5635
58.3846,0.2845
58.48,0.5082
58.581,4.7073
58.6629,0.5047
58.6629,0.5387
58.7179,0.1951
58.7543,0.4086
58.9476,0.6724
58.9476,4.3426
59.0286,0.1972
59.0286,0.1159
59.0286,0.144
59.0286,0.5443
59.0332,0.2875
59.08,5.5292
59.12,0.1218
59.12,0.1953
59.5556,0.6373
59.5714,0.5032
59.6629,0.3304
59.6629,2.5891
59.6629,0.4051
59.6629,3.0765
59.7543,1.2863
59.8397,0.284
59.8457,0.5121
60.0286,1.9916
60.0286,0.3723
60.0286,0.3005
60.0286,0.4846
60.0286,0.245
60.0356,1.4678
60.0356,24.3224
60.0391,0.2836
60.12,0.149
60.127,0.2496
60.127,3.4974
60.127,0.4147
60.2184,0.5139
60.2184,0.2827
60.2184,29.5154
60.2184,14.8515
60.3098,0.7049
60.3098,1.1316
60.3098,0.4258
60.3098,4.1782
60.3098,0.4206
60.4927,1.1742
60.5714,0.8433
60.5841,0.3205
60.6629,1.3492
60.6756,0.147
60.6756,0.3676
60.6756,0.2523
60.7467,1.6287
60.7543,0.9811
60.7543,1.3831
60.8457,24.2908
60.8457,6.6209
60.9067,5.4434
60.9371,0.5973
60.9697,0.3861
61.0286,0.1802
61.0286,0.183
61.2338,4.1344
61.2381,0.7971
61.2978,4.1292
61.3295,0.3902
61.4209,2.0981
61.4209,1.9409
61.4209,0.5628
61.5124,0.3446
61.5124,0.2843
61.5124,2.7094
61.6038,0.4927
61.6629,0.3762
61.6952,0.1085
61.6952,0.3279
61.76,1.2767
61.7867,0.465
61.7867,0.3002
62.0178,0.3264
62.0286,4.1029
62.0286,0.1464
62.3492,2.3531
62.4089,3.8699
62.4406,0.706
62.4406,3.0811
62.5156,0.9129
62.5321,0.3275
62.6235,0.4011
62.7149,1.3915
62.8063,0.2362
62.8063,0.6207
62.8978,21.6455
62.8978,0.2877
62.8978,0.3585
63.1289,0.2547
63.2889,0.6293
63.3689,1.3632
63.456,19.033
63.4603,0.2524
63.52,2.8619
63.6432,0.4216
63.6432,0.249
63.6432,0.5428
63.7346,1.2008
63.7346,10.4019
63.7346,11.2353
63.7346,0.568
63.826,1.1248
63.826,1.0579
63.9175,1.5618
63.9175,0.1464
63.9175,0.3969
63.9175,5.6214
64.0089,0.1018
64.0089,0.0952
64.0089,0.1046
64.0089,0.3119
64.08,0.5876
64.4,0.4412
64.5031,0.7095
64.5537,0.3171
64.6629,2.037
64.6629,2.0997
64.7543,2.0124
64.7543,0.5696
64.7543,1.5883
64.8457,0.3313
64.8457,0.5965
64.8457,0.5374
64.8457,0.4852
64.9371,6.7785
64.9371,0.3912
65.0286,0.8193
65.0286,0.2786
65.12,0.928
65.4311,0.4813
65.6825,0.9083
65.774,0.7219
65.9568,2.7523
66.02,2.804
66.0483,15.0339
66.1397,0.3667
66.2311,0.3231
66.6842,0.4812
66.74,2.4019
66.9,6.1037
66.9,2.41
67.0679,0.2375
67.0679,0.2375
67.1629,8.69
67.1629,1.0302
67.1629,4.5989
67.1629,4.2085
67.2508,1.0442
67.2543,0.2425
67.2543,0.2471
67.2543,2.1813
67.2543,0.5743
67.2543,0.5836
67.3457,0.8321
67.3457,1.0029
67.3457,0.7616
67.3457,0.2798
67.3457,0.19
67.3457,0.4656
67.62,0.1104
67.62,0.2053
67.62,0.2987
67.99,0.5588
68.0255,0.2281
68.07,0.4828
68.3619,0.8755
68.392,0.3024
68.4129,1.2886
68.5043,0.8747
68.5043,1.4784
68.5957,0.4226
68.5957,0.425
68.5957,19.6034
68.5957,0.2434
68.5957,2.81
68.6871,1.2501
68.6871,0.4228
68.7786,0.7192
68.7786,0.2423
68.87,0.7598
68.87,2.3493
68.87,0.1165
68.87,0.1701
69.16,2.6778
69.4,0.5168
69.54,0.3695
69.5714,0.8718
69.6629,0.7832
69.6629,0.9976
69.7543,0.5354
69.7543,4.1769
69.7543,1.5967
69.8056,2.6287
69.8457,0.3195
69.8457,0.403
69.8457,25.4189
69.8457,0.3438
69.8457,0.2624
69.8457,10.6087
69.8457,3.6207
69.9371,6.0454
70.0286,0.1664
70.0286,0.2481
70.0286,2.6482
70.12,1.7215
70.12,0.1039
70.12,0.1013
70.12,0.1068
70.12,0.3645
70.8214,3.6446
70.9129,1.4548
70.9129,0.8501
70.9129,0.9363
71.0043,3.5699
71.0043,0.4275
71.0556,2.4002
71.0957,1.5137
71.0957,0.414
71.0957,0.2395
71.1871,23.9003
71.1871,1.5439
71.1871,0.4941
71.1871,0.4763
71.1871,1.9316
71.1871,2.1649
71.1871,4.2098
71.2786,0.614
71.2786,14.186
71.2786,0.7821
71.37,0.1489
71.37,0.1158
71.37,0.6792
71.37,0.3034
71.37,0.3699
71.4822,1.8445
71.74,6.054
71.82,0.4036
72.0714,0.6024
72.1629,1.2314
72.1629,4.3353
72.2543,1.4762
72.2543,0.3163
72.2543,2.4486
72.3457,14.2499
72.3457,7.2142
72.3457,1.3924
72.3457,0.2788
72.3457,0.2197
72.3457,0.5456
72.3457,0.5038
72.3457,0.3047
72.4371,0.6492
72.4371,1.1873
72.4371,1.0454
72.4371,3.759
72.4371,0.7865
72.4371,3.9401
72.4371,3.4661
72.5286,7.1455
72.5286,0.7301
72.5286,1.1913
72.62,0.6607
72.62,1.7868
72.62,4.3387
72.62,0.383
72.62,0.2442
72.75,0.3222
73.07,1.1451
73.07,1.9937
73.07,12.0154
73.3214,1.6467
73.37,0.9914
73.4129,1.2579
73.5043,0.6631
73.5957,2.4168
73.5957,0.3523
73.6871,5.1643
73.6871,0.2335
73.6871,1.3834
73.6871,0.4906
73.6871,2.6104
73.7786,4.428
73.7786,0.796
73.7786,1.1063
73.7786,0.9296
73.87,1.0797
73.87,0.4579
73.87,0.137
73.87,0.9616
74.7543,0.553
74.7543,0.9192
74.7543,4.5889
74.8457,0.452
74.8457,0.4429
74.8457,2.7219
74.8457,0.5712
74.8457,0.5383
74.9371,1.0517
74.9371,0.8022
74.9371,0.3382
74.9371,2.3276
74.9371,1.0005
74.9371,0.5623
74.9371,0.3896
74.9371,2.7119
74.9371,0.4471
74.9371,0.4733
74.9371,13.397
75.0286,0.4377
75.0286,3.9397
75.12,19.1734
75.12,0.2829
75.12,0.1483
75.12,0.6466
75.12,0.1101
75.12,0.8433
75.9086,0.3834
76.0914,1.7995
76.0914,0.3659
76.0957,2.6373
76.0957,2.2166
76.1829,0.5978
76.2743,0.2501
76.2743,0.3151
76.2743,0.5379
76.2743,0.6924
76.3657,3.4406
76.3657,1.7006
76.3657,0.5806
76.3657,0.5944
76.3657,0.7285
76.3657,0.6627
76.3657,2.0611
76.3657,24.3747
76.3657,0.4229
76.3657,0.3024
76.3657,0.3752
76.37,0.3026
76.37,0.2989
76.37,0.4002
76.37,0.84
76.4571,2.8706
76.4571,1.1519
76.4571,1.5826
76.4571,0.1226
76.4571,0.4645
76.4571,0.377
76.4571,0.3006
76.4571,0.775
76.4571,9.8998
76.5486,6.8898
76.5486,0.2491
76.5486,0.1279
76.5486,0.9125
76.5486,0.7904
76.5486,3.7574
76.5486,1.4166
76.5486,0.253
76.5486,0.179
76.5486,0.3696
76.5486,0.3599
76.5486,4.4586
77.2571,0.7915
77.7029,1.7949
77.7029,0.5234
77.7029,16.3759
77.7943,1.5713
77.7943,12.8743
77.7943,0.4332
77.7943,0.2667
77.7943,0.4854
77.7943,0.939
77.7943,1.3778
77.7943,0.4752
77.7943,1.3144
77.7943,0.8981
77.7943,0.721
77.8857,29.9748
77.8857,1.1131
77.8857,0.2682
77.8857,0.6585
77.8857,0.2949
77.9771,0.4528
77.9771,0.5203
77.9771,0.206
77.9771,15.3596
77.9771,0.1482
77.9771,0.2939
77.9771,0.2024
77.9771,1.304
77.9771,0.8495
77.9771,4.7475
78.2857,0.1459
78.8571,0.5236
79.04,0.2656
79.1314,0.9018
79.1314,0.2986
79.2229,0.6083
79.2229,0.8442
79.2229,0.6685
79.2229,0.4575
79.2229,0.2465
79.2229,10.2668
79.2229,1.1986
79.3143,2.0669
79.3143,0.8648
79.3143,0.2089
79.3143,0.5547
79.3143,0.3231
79.3143,0.7493
79.3143,0.467
79.3143,1.1343
79.3143,2.0338
79.3143,0.328
79.4057,0.1835
79.4057,0.1734
79.4057,15.0892
79.4057,0.8405
79.4057,0.2865
79.4057,1.9614
79.4057,4.209
79.4057,0.4552
79.4057,0.9318
79.4057,0.2951
79.4057,0.3962
79.4057,12.4372
79.4057,0.4652
79.4057,0.344
79.4057,0.4805
79.4057,1.7113
79.4057,0.0614
79.4057,0.2832
79.4057,0.4899
79.4057,1.2917
79.4057,24.2914
79.4057,18.5083
79.4057,18.535
79.4057,2.0208
79.4057,0.1188
79.4057,0.2133
79.4057,3.734
79.4057,0.6612
79.4057,10.2713
79.4057,0.3791
79.4057,0.2897
79.4057,6.0548
79.4057,0.2604
79.7143,0.3577
80.3771,0.2872
80.4686,0.4803
80.56,0.2955
80.6514,18.699
80.6514,0.261
80.6514,7.4857
80.7429,14.2235
80.7429,0.402
80.7429,0.4481
80.7429,0.939
80.7429,0.3607
80.7429,0.3666
80.7429,0.9136
80.7429,0.214
80.7429,0.1905
80.7429,0.4831
80.7429,1.3449
80.7429,3.4783
80.8343,0.2814
80.8343,15.0901
80.8343,3.643
80.8343,0.4066
80.8343,1.9566
80.8343,0.6717
80.8343,0.2894
80.8343,0.099
80.8343,0.1682
80.8343,0.6235
80.8343,0.272
80.8343,7.5852
80.8343,0.4408
80.8343,1.3831
80.8343,0.4875
80.8343,0.8672
80.8343,0.3578
80.8343,0.3985
80.8343,1.7844
80.8343,2.4757
80.8343,2.4763
80.8343,0.3066
80.8343,1.6317
80.8343,0.3933
80.8343,0.365
80.8343,0.3484
80.8343,0.6865
80.8343,0.4529
80.8343,0.8528
81.3448,0.0952
81.696,0.3081
81.9886,1.4303
81.9886,0.313
82.08,0.2684
82.08,0.4178
82.08,0.3166
82.08,0.4115
82.08,0.4129
82.08,0.2955
82.08,0.4137
82.08,0.4729
82.08,0.4138
82.08,0.513
82.08,0.4712
82.08,0.3247
82.1714,10.5043
82.1714,1.1565
82.1714,7.0127
82.1714,8.6579
82.1714,7.6256
82.1714,2.7093
82.1714,0.261
82.1714,1.7091
82.1714,0.4226
82.1714,0.412
82.1714,0.7931
82.1714,0.4236
82.1714,0.7368
82.1714,18.5062
82.1714,0.4711
82.1714,0.5571
82.1714,1.8459
82.1714,0.7472
82.1714,0.3025
82.1714,7.3565
82.2629,0.2623
82.2629,11.6894
82.2629,0.8801
82.2629,0.7014
82.2629,1.7525
82.2629,1.3214
82.2629,0.3976
82.2629,2.0627
82.2629,1.9924
82.2629,3.276
82.2629,0.5596
82.2629,0.2256
82.2629,0.5992
82.2629,1.5289
82.2629,0.5424
82.2629,0.4712
82.2629,0.4731
82.2629,0.3139
82.2629,0.448
82.2629,0.7436
82.2629,0.3143
82.2629,0.4282
82.2629,0.4062
82.2629,2.9752
82.2629,0.8371
82.2629,0.411
82.2629,0.5512
82.2629,0.2758
82.2629,12.7407
82.2629,0.5519
82.2629,0.4097
82.2629,18.9774
82.2629,5.8645
82.2629,0.2468
82.2629,0.3424
82.2629,0.2764
82.2629,0.6645
82.2629,0.2993
82.2629,0.3767
82.2629,0.2154
82.2629,0.3385
82.2629,2.7202
82.2629,0.5669
82.2629,0.5508
82.2629,0.4541
82.2629,12.162
82.2629,1.1786
82.2629,6.056
82.2629,0.3115
82.5108,4.595
83.5086,1.6886
83.5086,2.8164
83.5086,0.763
83.5086,1.8484
83.6,8.7332
83.6,0.5705
83.6,3.6503
83.6,1.4766
83.6,1.2159
83.6,0.3668
83.6,1.9666
83.6,0.7906
83.6,1.3834
83.6,0.5477
83.6,2.0713
83.6,3.5369
83.6,6.9368
83.6,3.126
83.6,2.2364
83.6,5.2794
83.6,0.3894
83.6914,0.079
83.6914,0.0882
83.6914,0.0828
83.6914,0.1564
83.6914,0.1833
83.6914,0.1093
83.6914,0.1092
83.6914,0.134
83.6914,0.1836
83.6914,0.5245
83.6914,0.2881
83.6914,0.1953
83.6914,0.1976
83.6914,9.151
83.6914,6.4167
83.6914,8.9573
83.6914,0.2782
83.6914,0.2074
83.6914,0.1753
83.6914,0.109
83.6914,9.1272
83.6914,1.7386
83.6914,2.835
83.6914,2.3128
83.6914,1.0059
83.6914,0.8402
83.6914,0.6192
83.6914,0.5138
83.6914,0.3313
83.6914,0.2292
83.6914,1.9968
83.6914,2.2678
83.6914,2.114
83.6914,0.6004
83.6914,0.411
83.6914,0.3664
83.6914,0.6957
83.6914,0.6611
83.6914,0.8647
83.6914,7.9389
83.6914,1.1318
83.6914,1.0338
83.6914,11.742
83.6914,0.2201
83.6914,0.1772
83.6914,8.3347
83.6914,0.4817
83.6914,0.3848
83.6914,0.8298
83.6914,0.3922
83.6914,1.0967
83.6914,0.9195
83.6914,0.9142
83.6914,0.5389
83.6914,0.9989
83.6914,0.1923
83.6914,1.6551
83.6914,0.7061
83.6914,0.9316
83.6914,0.0715
83.6914,0.3231
83.6914,0.0611
83.6914,0.9083
83.6914,1.8053
83.6914,0.7233
83.6914,0.4051
83.6914,0.2557
83.6914,0.2548
83.6914,2.636
83.6914,1.3627
83.6914,0.2939
83.6914,0.2958
83.6914,1.1175
83.6914,0.433
83.6914,0.3618
83.6914,0.1997
83.6914,0.3313
83.6914,0.2771
83.6914,0.2774
83.6914,0.3631
83.6914,0.8622
83.6914,0.5316
83.6914,2.1677
83.6914,0.2649
83.6914,0.4114
83.6914,0.3775
83.6914,0.3781
83.6914,0.6009
83.6914,1.17
83.6914,0.5789
83.6914,0.4522
83.6914,0.3321
83.6914,0.9433
83.6914,0.9061
83.6914,12.7251
83.6914,0.4242
83.6914,0.4237
83.6914,9.9091
83.6914,0.4139
83.6914,0.4765
83.6914,0.3197
83.6914,0.3213
83.6914,0.3658
83.6914,0.2743
83.6914,0.3212
83.6914,0.2751
83.6914,0.2738
83.6914,0.3622
83.6914,15.8993
83.6914,12.8906
83.6914,5.2722
83.6914,5.1175
83.6914,1.4154
83.6914,1.1577
83.6914,0.8086
83.6914,1.8025
83.6914,5.4558
83.6914,0.4477
83.6914,0.448
83.6914,1.0637
83.6914,0.7565
83.6914,0.2705
83.6914,2.0219
83.6914,0.0791
83.6914,0.0798
83.6914,0.0869
83.6914,0.0865
83.6914,0.7347
83.6914,0.7333
83.6914,0.2845
83.6914,0.7998
83.6914,0.3827
83.6914,3.0167
83.6914,3.0177
83.6914,0.5706
83.6914,5.1788
83.6914,1.5207
83.6914,3.6098
83.6914,2.7515
83.6914,2.9426
83.6914,2.736
83.6914,0.3423
83.6914,3.7335
83.6914,14.8499
83.6914,0.289
83.6914,0.184
83.6914,0.3654
83.6914,1.8167
83.6914,3.6098
83.6914,0.9886
83.6914,0.5053
83.6914,0.3025
83.6914,0.4152
83.6914,0.2354
83.6914,0.5626
83.6914,13.6208
83.6914,2.2023
83.6914,0.454
83.6914,0.3877
83.6914,0.3749
83.6914,0.3446
83.6914,0.6203
83.6914,1.1776
83.6914,3.8773
83.6914,1.5822
83.6914,1.1808
83.6914,3.9772
83.6914,0.2161
83.6914,3.6441
83.6914,1.4321
83.6914,0.99
83.6914,9.9003
83.6914,0.9983
83.6914,0.7066
83.6914,0.2494
83.6914,0.9976
83.6914,0.366
83.6914,0.2739
84.5714,0.1081
85.0286,5.9402
85.0286,5.4852
85.0286,0.6561
85.0286,0.6533
85.0286,0.2378
85.0286,0.8804
85.0286,0.2797


==> data/otfs_leaderboard_pareto_front.csv <==
metric,complexity
0.4963,0.6548
0.4991,0.2987
0.5491,0.2653
0.5668,0.1978
0.6587,0.1846
1.3661,0.163
1.5517,0.0992
2.0217,0.0979
2.4308,0.0968
3.8045,0.0938
4.932,0.0929
17.9221,0.0926
77.9771,0.0611
83.6914,0.058


==> data/pilotless_goodput_tdla.csv <==
snr,baseline_ls,baseline_perfect_csi,neural_receiver,agent_receiver
5.0,0.0,0.0,0.0,0.0
6.052631578947368,0.0,0.0,0.0,0.0
7.105263157894736,0.0,0.0,0.0,0.0
8.157894736842106,0.0,0.29527065,0.0,0.0
9.210526315789473,0.0,3.083938,0.0,0.0656157
10.263157894736842,0.0,3.6492426,2.1161063,2.394973
11.31578947368421,0.0562376,3.9232721,3.313593,3.3299968
12.368421052631579,2.179207,4.076679,3.707287,3.6896212
13.421052631578947,3.031718,4.1442876,3.912336,3.8166466
14.473684210526315,3.3095827,4.1711903,4.0842896,3.9877412
15.526315789473683,3.479552,4.1862817,4.141007,4.0952525
16.57894736842105,3.541821,4.1954675,4.173158,4.117385
17.63157894736842,3.5767112,4.1994047,4.17644,4.1390386
18.684210526315788,3.58346,4.1994047,4.188906,4.1606917
19.736842105263158,3.5924578,4.1994047,4.188906,4.1692214
20.789473684210527,3.5969567,4.1994047,4.1954675,4.17644
21.842105263157894,3.5992064,4.1994047,4.1994047,4.183001
22.894736842105264,3.5992064,4.1994047,4.1994047,4.181032
23.94736842105263,3.5992064,4.1994047,4.1994047,4.1862817
25.0,3.5992064,4.1994047,4.1994047,4.1954675


==> data/pilotless_goodput_tdld.csv <==
snr,baseline_ls,baseline_perfect_csi,neural_receiver,agent_receiver
5.0,0.0,0.0,0.0,0.0
6.052631578947368,0.0,0.0,0.0,0.0
7.105263157894736,0.0,0.0,0.0,0.0
8.157894736842106,0.0,0.75458056,0.0,0.0
9.210526315789473,0.0,4.141663,0.0,0.0656157
10.263157894736842,0.0,4.1974363,3.6416714,3.8892214
11.31578947368421,0.1124752,4.1994047,4.1784077,4.1725025
12.368421052631579,3.4414284,4.1994047,4.1974363,4.1882505
13.421052631578947,3.5913332,4.1994047,4.1994047,4.198749
14.473684210526315,3.5992064,4.1994047,4.1994047,4.1994047
15.526315789473683,3.5992064,4.1994047,4.1994047,4.1994047
16.57894736842105,3.5992064,4.1994047,4.1994047,4.1994047
17.63157894736842,3.5992064,4.1994047,4.1994047,4.1994047
18.684210526315788,3.5992064,4.1994047,4.1994047,4.1994047
19.736842105263158,3.5992064,4.1994047,4.1994047,4.1994047
20.789473684210527,3.5992064,4.1994047,4.1994047,4.1994047
21.842105263157894,3.5992064,4.1994047,4.1994047,4.1994047
22.894736842105264,3.5992064,4.1994047,4.1994047,4.1994047
23.94736842105263,3.5992064,4.1994047,4.1994047,4.1994047
25.0,3.5992064,4.1994047,4.1994047,4.1994047


==> data/pilotless_leaderboard_evolution.csv <==
generation,best_metric,best_complexity
0,5.7149,0.0003113926
1,3.3318,0.0008937448
2,2.4266,0.001766303
3,2.3906,0.001472697
4,1.926,0.001502148
5,1.7056,0.001570976
6,1.4853,0.001783687
7,1.4853,0.001538325
8,1.4853,0.001254522
9,1.4493,0.001331894
10,1.4374,0.001447974
11,1.229,0.001522646
12,1.229,0.001522478
13,1.229,0.001522478
14,1.229,0.001522478
15,1.229,0.001522478
16,1.229,0.001522478
17,1.229,0.001522478
18,1.229,0.001520353
19,1.229,0.001520353
20,1.229,0.001520353
21,1.229,0.001519061
22,1.0447,0.001673033
23,1.0327,0.002150697
24,1.0207,0.001649943
25,1.0207,0.001649943
26,1.0207,0.001649943
27,1.0207,0.001649943
28,1.0207,0.001647048
29,1.0207,0.001645505
30,1.0207,0.001343299
31,1.0207,0.001342671
32,1.0207,0.001339467
33,1.0207,0.001234781
34,1.0207,0.001234781
35,1.0207,0.001234781
36,1.0207,0.001234781
37,1.0207,0.001234781
38,1.0207,0.001234781
39,1.0207,0.001234781
40,1.0207,0.001234781
41,1.0207,0.001234781


==> data/pilotless_leaderboard_off_front.csv <==
metric,complexity
1.0207,0.001649943
1.0207,0.001718834
1.0207,0.001652615
1.0207,0.001651932
1.0207,0.001691257
1.0207,0.001747729
1.0207,0.001740343
1.0207,0.001838575
1.0207,0.001801219
1.0207,0.001798903
1.0207,0.001741126
1.0207,0.001745678
1.0207,0.001800525
1.0207,0.001793346
1.0207,0.001652465
1.0207,0.001651202
1.0207,0.001683671
1.0207,0.001792946
1.0207,0.001687457
1.0207,0.001683464
1.0207,0.00168622
1.0207,0.001824608
1.0207,0.001647048
1.0207,0.001647792
1.0207,0.00164619
1.0207,0.001791383
1.0207,0.001653593
1.0207,0.001752316
1.0207,0.00164975
1.0207,0.003636318
1.0207,0.001645505
1.0207,0.001797736
1.0207,0.001796485
1.0207,0.001343299
1.0207,0.001741314
1.0207,0.001731377
1.0207,0.001476957
1.0207,0.001481742
1.0207,0.001342671
1.0207,0.001342907
1.0207,0.001428705
1.0207,0.002048256
1.0207,0.001476488
1.0207,0.001483561
1.0207,0.001459805
1.0207,0.001448219
1.0207,0.001497011
1.0207,0.001494093
1.0207,0.001339467
1.0207,0.001360211
1.0207,0.001471084
1.0207,0.001475073
1.0207,0.001344628
1.0207,0.001353025
1.0207,0.001446973
1.0207,0.001456602
1.0207,0.001527704
1.0207,0.001648747
1.0207,0.001651261
1.0207,0.001399066
1.0207,0.001394358
1.0207,0.001470822
1.0207,0.00148062
1.0207,0.001348553
1.0207,0.001316524
1.0207,0.001476575
1.0207,0.001495626
1.0207,0.001340255
1.0207,0.00134421
1.0207,0.001441421
1.0207,0.001474172
1.0207,0.001472074
1.0207,0.001446596
1.0207,0.001453644
1.0207,0.001296811
1.0207,0.001340677
1.0207,0.001475605
1.0207,0.001474134
1.0207,0.001424659
1.0207,0.001419648
1.0207,0.002158007
1.0207,0.00199902
1.0207,0.001475025
1.0207,0.001448302
1.0207,0.001339342
1.0207,0.001470304
1.0207,0.00145456
1.0207,0.001428874
1.0207,0.001237182
1.0207,0.001341524
1.0282,0.001824793
1.0327,0.002150697
1.0327,0.001807902
1.0327,0.001935949
1.0327,0.001935887
1.0327,0.001600327
1.0327,0.001614633
1.0327,0.001568451
1.0327,0.001349012
1.0327,0.001617901
1.0327,0.001682023
1.0327,0.001616313
1.0327,0.001850688
1.0327,0.001617659
1.0327,0.001617967
1.0327,0.001346795
1.0447,0.001673033
1.0447,0.001550353
1.0447,0.001544616
1.0447,0.001665922
1.0447,0.001672237
1.0447,0.001674603
1.0447,0.001765539
1.0447,0.001740306
1.0447,0.001672873
1.0686,0.001672397
1.229,0.001522646
1.229,0.001546668
1.229,0.001525669
1.229,0.001635225
1.229,0.001522478
1.229,0.001550074
1.229,0.001543071
1.229,0.001526937
1.229,0.001523733
1.229,0.001526856
1.229,0.001525241
1.229,0.001525597
1.229,0.003615908
1.229,0.002273903
1.229,0.001528277
1.229,0.001604308
1.229,0.001620283
1.229,0.0015251
1.229,0.001611591
1.229,0.001611259
1.229,0.001555139
1.229,0.001538882
1.229,0.001528142
1.229,0.001526269
1.229,0.001524881
1.229,0.00160725
1.229,0.001609823
1.229,0.001527355
1.229,0.001625108
1.229,0.001611729
1.229,0.001597762
1.229,0.001696669
1.229,0.002036044
1.229,0.001861006
1.229,0.001520353
1.229,0.002091203
1.229,0.001615638
1.229,0.001610759
1.229,0.001625624
1.229,0.001624543
1.229,0.001527572
1.229,0.001521112
1.229,0.001526463
1.229,0.002102767
1.229,0.001625929
1.229,0.001523521
1.229,0.001519061
1.229,0.001612308
1.229,0.001614914
1.229,0.001525786
1.229,0.001602899
1.229,0.001242786
1.229,0.001277909
1.229,0.001268522
1.241,0.001517364
1.241,0.001485771
1.241,0.001486206
1.241,0.001677782
1.241,0.001684207
1.241,0.001751635
1.241,0.001689853
1.241,0.001946644
1.241,0.00167203
1.241,0.00170021
1.241,0.001538126
1.241,0.00164934
1.241,0.001531992
1.241,0.001534917
1.241,0.001649315
1.241,0.001646593
1.241,0.001533663
1.241,0.001343858
1.241,0.001294628
1.253,0.00158029
1.253,0.001957353
1.253,0.001765824
1.253,0.001672791
1.253,0.001587111
1.253,0.001645291
1.253,0.001352953
1.253,0.001358009
1.253,0.00164614
1.253,0.001276645
1.253,0.001268515
1.265,0.001945223
1.265,0.001673143
1.265,0.001534764
1.265,0.001562229
1.265,0.001736176
1.265,0.001407939
1.265,0.001692509
1.265,0.001412436
1.301,0.001681552
1.4374,0.001447974
1.4374,0.00154807
1.4374,0.001517409
1.4374,0.001574375
1.4374,0.001798341
1.4374,0.00184462
1.4493,0.001331894
1.4493,0.001691554
1.4493,0.001353021
1.4493,0.001422681
1.4493,0.001443995
1.4493,0.001318975
1.4493,0.002184976
1.4493,0.001465844
1.4493,0.001467435
1.4493,0.001327897
1.4493,0.001331046
1.4493,0.001825157
1.4493,0.001674453
1.4493,0.001331082
1.4493,0.001469837
1.4493,0.001470031
1.4493,0.001544939
1.4493,0.001842456
1.4493,0.001342269
1.4613,0.001370693
1.4613,0.001368435
1.4613,0.001366677
1.4613,0.001564622
1.4613,0.001566268
1.4613,0.00164567
1.4733,0.001391169
1.4733,0.001553047
1.4733,0.001247053
1.4733,0.001771496
1.4733,0.00144262
1.4733,0.00144342
1.4733,0.001437734
1.4733,0.001427636
1.4733,0.001433742
1.4733,0.001438046
1.4733,0.001441119
1.4733,0.001437694
1.4733,0.001439875
1.4733,0.001448424
1.4733,0.001449826
1.4733,0.001554414
1.4733,0.001445139
1.4733,0.001444919
1.4733,0.001275837
1.4733,0.001265875
1.4733,0.001282362
1.4853,0.001783687
1.4853,0.001538325
1.4853,0.001543403
1.4853,0.001781103
1.4853,0.001783663
1.4853,0.00177368
1.4853,0.001299751
1.4853,0.001364468
1.4853,0.001734082
1.4853,0.001261984
1.4853,0.001262613
1.4853,0.001254522
1.4853,0.001352968
1.4853,0.001265596
1.4853,0.001502305
1.4853,0.001724646
1.4853,0.001538049
1.4853,0.001252532
1.4853,0.001886222
1.4853,0.001433542
1.4853,0.001577931
1.4853,0.001540487
1.4853,0.001313881
1.4853,0.001287638
1.4853,0.001311802
1.4853,0.001280019
1.4853,0.001287277
1.4853,0.001280071
1.4973,0.001766083
1.4973,0.001499765
1.4973,0.001439304
1.5093,0.001573496
1.5093,0.001356617
1.5213,0.001700202
1.5453,0.001333067
1.6097,0.0005826524
1.6097,0.0006126584
1.6097,0.0005679973
1.6097,0.0006187145
1.6097,0.0006018918
1.6097,0.0006570699
1.6217,0.0005772233
1.6217,0.0006112234
1.6217,0.0005769893
1.6217,0.0006115984
1.6217,0.0006268625
1.6217,0.0006710296
1.6217,0.0005701624
1.6217,0.0005902227
1.6337,0.0005510623
1.6337,0.0005594703
1.6337,0.0005815073
1.6337,0.0005745983
1.6337,0.0005835804
1.6337,0.0005453263
1.6337,0.0005474773
1.6337,0.0005695303
1.6337,0.0005563383
1.6337,0.0005921964
1.6337,0.0006900966
1.6337,0.0005524744
1.6337,0.0005516653
1.6337,0.0005960215
1.6337,0.0005791484
1.6337,0.0005676183
1.6337,0.01904477
1.6337,0.01889277
1.6337,0.0005535423
1.6337,0.02439001
1.6337,0.0005917054
1.6337,0.0005472613
1.6337,0.01894301
1.6337,0.0008072159
1.6337,0.0007002656
1.6337,0.0007040676
1.6337,0.01892857
1.6337,0.0005489403
1.6337,0.0006177035
1.6337,0.0006238805
1.6337,0.0005468423
1.6337,0.0005445053
1.6337,0.01922833
1.6337,0.01854265
1.6337,0.0005510263
1.6337,0.0187322
1.6337,0.01893474
1.6337,0.0005429979
1.6337,0.0005480725
1.6337,0.0005478575
1.6337,0.0005562279
1.6337,0.0005523146
1.6337,0.01909494
1.6337,0.02599046
1.6337,0.0005483936
1.6337,0.0005891136
1.6337,0.0005455916
1.6337,0.0005994447
1.6457,0.0005411083
1.6457,0.0005742574
1.6457,0.0006147024
1.6457,0.0006023184
1.6457,0.0005961984
1.6457,0.0005994834
1.6457,0.0005793273
1.6457,0.0005681756
1.6577,0.0005407803
1.6577,0.001080085
1.6577,0.001736875
1.6577,0.001795482
1.6697,0.0006626716
1.6697,0.0005516652
1.6817,0.001174111
1.6817,0.00112754
1.6817,0.001587622
1.6936,0.00219704
1.6936,0.001242156
1.6936,0.001241933
1.6936,0.001308476
1.6936,0.001762165
1.6936,0.001387117
1.6936,0.00168689
1.6936,0.0005640193
1.6936,0.0009981264
1.6936,0.00100323
1.6936,0.001136357
1.6936,0.001057683
1.6936,0.001133292
1.7056,0.001570976
1.7056,0.001573352
1.7056,0.001042315
1.7056,0.001047996
1.7056,0.001591173
1.7056,0.001597377
1.7056,0.001806921
1.7056,0.001792624
1.7056,0.001828305
1.7056,0.00154001
1.7056,0.001576511
1.7056,0.001570105
1.7056,0.001558502
1.7056,0.001538995
1.7056,0.001537953
1.7056,0.001043015
1.7056,0.002143594
1.7056,0.0021369
1.7056,0.001397268
1.7056,0.001541446
1.7056,0.001537831
1.7056,0.001421433
1.7056,0.001734567
1.7056,0.001805507
1.7056,0.001274503
1.7056,0.001216331
1.7176,0.001578669
1.7176,0.00179604
1.7176,0.001041455
1.7176,0.001315109
1.7176,0.001131399
1.7176,0.001286807
1.7176,0.001304084
1.7416,0.00186046
1.7416,0.001152094
1.8061,0.0006464829
1.818,0.0005373845
1.818,0.0006484219
1.818,0.0007088421
1.818,0.0008031963
1.818,0.01645997
1.818,0.0005967889
1.83,0.0005801815
1.83,0.0006140248
1.83,0.0005549556
1.83,0.0005896407
1.83,0.0005586926
1.83,0.0005349876
1.854,0.000618863
1.866,0.0005338772
1.866,0.0005824556
1.878,0.0005836104
1.878,0.0005700733
1.878,0.00132994
1.89,0.001393481
1.89,0.009021673
1.89,0.001231582
1.902,0.001662394
1.902,0.001246418
1.902,0.001442083
1.902,0.001234633
1.902,0.001199871
1.902,0.001670968
1.902,0.0005636353
1.902,0.001379031
1.914,0.01410156
1.914,0.001790054
1.914,0.001708268
1.926,0.001502148
1.926,0.0009978773
1.926,0.001000266
1.926,0.003203964
1.926,0.001585505
1.926,0.002007941
1.926,0.001757331
1.926,0.001499868
1.926,0.001500616
1.926,0.002501957
1.926,0.001418279
1.926,0.001109636
1.926,0.001129646
1.926,0.002169558
1.926,0.002048268
1.926,0.001475229
1.9379,0.00150793
1.9499,0.001506364
1.9499,0.001554914
1.9619,0.001239535
1.9859,0.001245268
1.9979,0.002659428
2.0219,0.001113853
2.0384,0.0005904896
2.0743,0.0006207414
2.0743,0.0005940324
2.0743,0.0006132085
2.0743,0.0005908694
2.0743,0.0005820074
2.1103,0.0005300453
2.1103,0.0005557763
2.1223,0.0005002612
2.1223,0.0005804734
2.1223,0.0004942852
2.1223,0.0005699193
2.1343,0.0005219832
2.1343,0.0005882784
2.1343,0.0006304196
2.1343,0.0005971204
2.1463,0.002641117
2.1463,0.001921955
2.1583,0.001536996
2.1583,0.001718211
2.1583,0.001596347
2.1583,0.0004923471
2.1583,0.0005381633
2.1583,0.0005339722
2.1583,0.0004910081
2.1583,0.0005006002
2.1583,0.0005494783
2.1583,0.0006156305
2.1583,0.0005456813
2.1583,0.0005535813
2.1583,0.0005316572
2.1583,0.0006501989
2.1703,0.000422835
2.1703,0.000438573
2.1703,0.000418304
2.1703,0.000417485
2.1703,0.000422001
2.1703,0.000429812
2.1703,0.000423649
2.1703,0.003447691
2.2182,0.0009649583
2.2182,0.001914076
2.2302,0.001154115
2.2422,0.0009546313
2.2422,0.0009604503
2.2422,0.001837012
2.2542,0.0009519601
2.2542,0.0009521582
2.2542,0.001597181
2.2827,0.0005310892
2.3022,0.0009050401
2.3186,0.0004908952
2.3186,0.0005506964
2.3186,0.0005520644
2.3186,0.0005340355
2.3186,0.0005375155
2.3306,0.0006469425
2.3306,0.0005350912
2.3426,0.0006346865
2.3426,0.0005845684
2.3426,0.0005649663
2.3426,0.000433457
2.3426,0.0004321351
2.3546,0.001750879
2.3546,0.00180348
2.3546,0.0006747226
2.3546,0.0005421173
2.3546,0.0004489961
2.3546,0.001454073
2.3666,0.001500062
2.3666,0.000415454
2.3666,0.000403017
2.3666,0.0004183919
2.3666,0.000413095
2.3666,0.000412269
2.3666,0.000420185
2.3666,0.000417719
2.3666,0.000462677
2.3666,0.000411482
2.3666,0.000462724
2.3666,0.000420653
2.3666,0.000623182
2.3786,0.002558254
2.3786,0.001764457
2.3786,0.000426781
2.3786,0.0004173709
2.3786,0.0004168969
2.3786,0.000417342
2.3786,0.000426443
2.3786,0.000440695
2.3786,0.0004143489
2.3786,0.0005272472
2.3786,0.0005125142
2.3786,0.00042407
2.3786,0.000424083
2.3786,0.000463327
2.3786,0.004148739
2.3786,0.0008476093
2.3786,0.0005560506
2.3786,0.0004032972
2.3906,0.001472697
2.3906,0.0009691733
2.3906,0.001019243
2.3906,0.001613241
2.3906,0.001498533
2.3906,0.00044791
2.3906,0.000413867
2.3906,0.000425667
2.3906,0.00040387
2.3906,0.000420197
2.3906,0.000402384
2.3906,0.0004042299
2.3906,0.000398811
2.3906,0.0003989229
2.3906,0.000403713
2.3906,0.0004342541
2.3906,0.0005382953
2.3906,0.00045567
2.3906,0.0004714401
2.3906,0.0004573441
2.3906,0.0004453161
2.3906,0.0006121491
2.4026,0.0003666799
2.4026,0.0003892979
2.4026,0.0004019449
2.4026,0.000401716
2.4026,0.000402636
2.4026,0.0004359821
2.4026,0.000445492
2.4026,0.000413872
2.4026,0.000429739
2.4026,0.000447154
2.4026,0.000399341
2.4026,0.0003669879
2.4026,0.000404177
2.4026,0.0003857809
2.4026,0.002883091
2.4026,0.0003988109
2.4026,0.0003754179
2.4146,0.001749213
2.4146,0.0003799789
2.4146,0.001012325
2.4146,0.0003666919
2.4146,0.0003867479
2.4146,0.000432413
2.4266,0.001766303
2.4266,0.001841711
2.4266,0.001155501
2.4266,0.001842791
2.4266,0.001841285
2.4266,0.001906692
2.4266,0.001913526
2.4266,0.002290088
2.4266,0.001838501
2.4266,0.001852114
2.4266,0.002387185
2.4266,0.001842911
2.4266,0.002658152
2.4266,0.002522525
2.4266,0.002641999
2.4266,0.002895948
2.4266,0.002004387
2.4266,0.001277436
2.4266,0.002548246
2.4266,0.002621897
2.4266,0.00257785
2.4266,0.002626244
2.4385,0.00128422
2.4385,0.0005101462
2.4385,0.001154032
2.4505,0.0004716941
2.4505,0.0003647459
2.4505,0.0005920974
2.4625,0.000831254
2.4625,0.001274651
2.4625,0.0006019404
2.4745,0.0007607008
2.4745,0.001349679
2.4745,0.0009119732
2.4745,0.0008623631
2.4865,0.0007656748
2.5105,0.0007446338
2.5105,0.0007009316
2.5105,0.0007928249
2.5225,0.0007388187
2.5225,0.0007383207
2.5225,0.0007841148
2.5225,0.0007918608
2.5225,0.0007960258
2.5345,0.01436518
2.5345,0.01389755
2.5465,0.0007225797
2.5465,0.0007921438
2.5465,0.0007443678
2.5465,0.0007211667
2.551,0.0005980884
2.5585,0.0007227557
2.5585,0.0007488927
2.5989,0.000423613
2.5989,0.001139141
2.6109,0.0005470803
2.6109,0.0005687935
2.6349,0.001547577
2.6349,0.0005263361
2.6469,0.001483286
2.6469,0.001327301
2.6469,0.001482927
2.6589,0.0009644962
2.6589,0.0009774753
2.6589,0.001103378
2.6709,0.0009395601
2.6709,0.0007925219
2.7068,0.001824956
2.7068,0.0007146797
2.7068,0.0007598452
2.7188,0.001885791
2.7308,0.0007128857
2.7308,0.0008155999
2.7863,0.001096089
2.8192,0.0005722594
2.8192,0.0005855087
2.8312,0.0005741966
2.8432,0.0005830634
2.8432,0.001524384
2.8672,0.0005085072
2.8792,0.001147628
2.9152,0.001089705
2.9152,0.001794876
2.9272,0.00184287
2.9391,0.001136277
2.9631,0.0007606858
2.9751,0.0009492213
2.9991,0.000842382
3.0875,0.000409148
3.0995,0.00142516
3.0995,0.0008642571
3.2434,0.000862707
3.2434,0.00119704
3.2434,0.000864809
3.2599,0.0004875692
3.3318,0.0008937448
3.3318,0.0008939199
3.3318,0.0008944573
3.3798,0.0008959573
3.5149,0.001667161
3.5282,0.0007931139
3.6093,0.004370382
3.6646,0.000469481
3.7005,0.0003802469
3.708,0.001675867
3.7965,0.001039623
3.7965,0.002480677
3.8085,0.0006091713
3.8204,0.0005363705
3.8849,0.0008085023
3.8969,0.0007810366
3.9089,0.0005116602
3.9089,0.0009523692
3.9209,0.000408359
3.9568,0.0004353143
3.9688,0.000433928
3.9688,0.0004084662
3.9688,0.0004111701
3.9688,0.0004016951
3.9688,0.0004442443
3.9688,0.0004172362
3.9688,0.0004087232
4.0288,0.0008287607
4.0528,0.006529092
4.0528,0.002061049
4.0797,0.001740802
4.1172,0.0009464229
4.2011,0.002389136
4.2011,0.0004308273
4.2491,0.00108613
4.2491,0.0009909593
4.2491,0.0007487388
4.2491,0.0007182477
4.2761,0.00355205
4.2806,0.001031952
4.381,0.00803902
4.4005,0.0005942687
4.4335,0.002177905
4.4649,0.0007998259
4.5848,0.001019636
4.6253,0.001481831
4.6298,0.0003447388
4.6298,0.0005318352
4.6568,0.001782652
4.6658,0.0004775391
4.6778,0.0005028824
4.7497,0.001714777
4.7977,0.000495387
4.7977,0.001001147
4.8097,0.0004976352
4.8336,0.0005046415
4.8501,0.0004257092
4.958,0.0004037288
4.958,0.0004054921
4.9895,0.001572849
5.018,0.001454384
5.0615,0.001304511
5.1544,0.0003402848
5.1544,0.0003783181
5.1664,0.0004409319
5.1664,0.0004138372
5.2503,0.0003694019
5.2906,0.001154846
5.3297,0.002836618
5.4107,0.0003558928
5.4347,0.0008171049
5.5983,0.001566043
5.6145,0.00187329
5.643,0.0003937671
5.7149,0.000494039
5.7149,0.0003113926
5.7149,0.0003123947
5.7149,0.0003126757
5.7149,0.0003123027
5.7149,0.000314429
5.7149,0.0003115837
5.7149,0.0003131516
5.7149,0.0003162217
5.7149,0.0003158558
5.7269,0.0004505841
5.7554,0.0009358592
5.7584,0.001814893
5.7794,0.0003890691
5.7869,0.001324668
5.8393,0.0004146732
5.9637,0.0003667081
6.0552,0.003427063
6.0956,0.0003548388
6.208,0.000429084
6.2875,0.0011002
6.2995,0.001416081
6.3474,0.0005977835
6.3474,0.0006044345
6.3924,0.0003913442
6.4164,0.000425024
6.4239,0.0004147422
6.4441,0.0007300427
6.4763,0.0006726346
6.5003,0.001019684
6.5438,0.0004606421
6.6127,0.003410463
6.6247,0.001125951
6.6682,0.001960572
6.833,0.0009452032
6.857,0.0003522738
6.893,0.001128045
7.1013,0.00112274
7.1733,0.0003056337
7.2092,0.0002381636
7.2237,0.01697691
7.2572,0.000398132
7.3097,0.001263451
7.3171,0.001469442
7.4176,0.0003132887
7.4655,0.001122989
7.6139,0.0003061637
7.6694,0.000415421
7.7467,0.001493424
7.7723,0.004304354
7.7983,0.001243944
7.8702,0.001443051
7.8822,0.000424747
8.0066,0.0007813857
8.1961,0.001130657
8.3068,0.001502976
8.3167,0.001221059
8.3195,0.001424479
8.3588,0.002624073
8.3589,0.001787881
8.3948,0.0004419097
8.3948,0.01846683
8.4595,0.001017056
8.5192,0.0005217232
8.6271,0.0002574936
8.6391,0.003181387
8.7357,0.009009235
8.7395,0.01369848
8.8476,0.001405786
8.8594,0.0004589173
8.8834,0.02237839
8.8954,0.01857722
8.8954,0.0004472155
8.9598,0.0005587696
9.2928,0.001747431
9.3607,0.0005883587
9.397,0.003700596
9.5609,0.0002784037
9.7095,0.002384941
9.9131,0.00141283
10.0854,0.00172334
10.1214,0.0003216867
10.1334,0.002191776
10.1454,0.001301602
10.1859,0.001245607
10.2068,0.001537025
10.2931,0.01210358
10.3209,0.000391149
10.4406,0.0004625911
10.4421,0.007574876
10.5133,0.0009121011
10.5141,0.01418266
10.5261,0.00044285
10.5428,0.001301956
10.6111,0.0004962501
10.7224,0.0004481161
10.7224,0.001182197
10.7357,0.002061338
10.7479,0.002199973
10.7584,0.0009950222
10.767,0.004009151
10.8468,0.000718072
10.8553,0.0003317707
10.9068,0.001715395
11.0403,0.00126506
11.249,0.001087788
11.289,0.001467464
11.3782,0.001439558
11.4568,0.00040371
11.5294,0.002744995
11.5391,0.0006560156
11.5753,0.001854091
11.6607,0.001781618
11.6782,0.0005275423
11.6914,0.0009493782
11.72,0.0005800693
11.7761,0.0005330362
11.8085,0.003679324
11.8087,0.001795063
11.8483,0.001926624
12.053,0.0007676418
12.0687,0.0006751326
12.0818,0.00189197
12.1019,0.0007253127
12.2287,0.001543736
12.2287,0.001857541
12.2391,0.001394254
12.3129,0.01416208
12.345,0.002782757
12.4158,0.0005803814
12.4321,0.00157203
12.5432,0.001475408
12.5589,0.0002529416
12.6214,0.0007030476
12.6259,0.000433279
12.6282,0.004007543
12.642,0.00258851
12.6558,0.001463327
12.6782,0.002172855
12.6818,0.0007466098
12.6937,0.001200733
12.9206,0.001213821
12.9682,0.0006663586
13.0396,0.00197441
13.0862,0.001769555
13.0983,0.0006418735
13.1371,0.0005343373
13.3066,0.0006355618
13.3068,0.001213016
13.3839,0.002591299
13.4633,0.001731373
13.5028,0.001160628
13.608,0.007957656
13.7037,0.02313974
13.892,0.0002647085
13.9274,0.0002458526
14.1084,0.001417765
14.206,0.0007528897
14.2655,0.0002653356
14.286,0.0005713563
14.2901,0.001738339
14.3977,0.001203924
14.4122,0.005083919
14.4944,0.001411057
14.5756,0.001479275
14.6349,0.0006197574
14.6622,0.000432789
14.7101,0.001428008
14.7756,0.001827014
14.7766,0.00041124
14.8199,0.001960765
14.8506,0.006284789
14.8975,0.001570642
14.9268,0.00142451
14.9923,0.001498026
15.011,0.00301599
15.0172,0.0004600221
15.0976,0.0009680743
15.1404,0.003179941
15.2198,0.0006188905
15.2305,0.001290784
15.2419,0.007843463
15.319,0.0003118539
15.3228,0.001613619
15.3313,0.001764436
15.3526,0.01294129
15.3584,0.0002555585
15.3766,0.001328398
15.456,0.001430226
15.5444,0.001567941
15.6435,0.001371281
15.648,0.001317105
15.6926,0.001913389
15.7314,0.001411166
15.8493,0.005477339
15.8555,0.001734344
16.1006,0.00193147
16.1698,0.00171632
16.2868,0.002078187
16.3385,0.001543956
16.4058,0.001197302
16.428,0.001517152
16.4444,0.003149835
16.4823,0.0006700666
16.5709,0.0007080757
16.5728,0.0005596853
16.6141,0.000704517
16.6589,0.002068272
16.6647,0.001311109
16.7449,0.0009601382
16.7489,0.001304152
16.7633,0.001580333
16.8599,0.002480051
16.8918,0.0003812011
16.9266,0.0007041317
16.9875,0.001974654
17.0153,0.0005942085
17.0323,0.001585024
17.0818,0.002148224
17.1201,0.0004405183
17.1223,0.001391114
17.1392,0.001307788
17.1936,0.001777306
17.2067,0.0009779867
17.2115,0.01932749
17.4118,0.0120187
17.4146,0.0003884339
17.5282,0.0005620574
17.5405,0.0003412307
17.6418,0.007155489
17.8142,0.0006628675
17.8345,0.01644584
17.9607,0.001029372
17.9745,0.001341769
18.0336,0.001273049
18.0849,0.001675615
18.0957,0.001922196
18.1532,0.001372628
18.1828,0.0003331548
18.1961,0.001822644
18.2601,0.001516073
18.267,0.001050596
18.3438,0.03130372
18.4044,0.002080507
18.4476,0.01384395
18.4953,0.00380072
18.5784,0.002687132
18.5789,0.0091926
18.5807,0.01643048
18.5866,0.007892223
18.6323,0.001204058
18.6383,0.002533835
18.6391,0.0003981201
18.6559,0.001235509
18.772,0.0006719756
18.7872,0.001926292
18.8859,0.001907673
18.9786,0.001689202
18.9951,0.001162402
19.0203,0.000342201
19.0406,0.01410463
19.049,0.001786956
19.1049,0.00157033
19.1896,0.001482498
19.2034,0.0004769431
19.2489,0.0008951211
19.2852,0.001459054
19.3109,0.001196899
19.3449,0.001180158
19.5056,0.0005621923
19.5306,0.002804496
19.553,0.001706656
19.5532,0.001430261
19.5667,0.0004952701
19.6223,0.001658003
19.7397,0.001749719
19.8138,0.001593428
19.8146,0.001248681
19.858,0.001395605
19.948,0.0006643005
19.9707,0.001784279
20.0051,0.008940713
20.0372,0.0005175382
20.0511,0.003690589
20.0578,0.001840977
20.1058,0.00265539
20.1143,0.0006143375
20.1143,0.0006325804
20.1144,0.001327621
20.1363,0.00119661
20.1363,0.001536343
20.1501,0.001612878
20.162,0.001371867
20.1782,0.001303732
20.1842,0.0006655319
20.1944,0.0007160367
20.2366,0.001723014
20.2366,0.0006414595
20.2746,0.001367445
20.2968,0.005202883
20.3226,0.0004411801
20.3641,0.001272067
20.3703,0.00138466
20.4352,0.0003233068
20.4756,0.00196002
20.4996,0.004930044
20.5051,0.001031869
20.5133,0.000431697
20.5336,0.00169298
20.7932,0.001976675
20.8032,0.0009338083
20.8083,0.0004013022
20.8266,0.001916811
20.8519,0.000471221
20.9044,0.002105762
20.9397,0.001535312
20.9503,0.001224171
20.9563,0.0007995079
21.0699,0.00157412
21.0784,0.0003795758
21.0932,0.0006082725
21.1218,0.00420124
21.1561,0.0006008384
21.1989,0.001333548
21.2207,0.000450346
21.2259,0.001760637
21.2523,0.000329945
21.3012,0.001736064
21.3467,0.0002869206
21.3467,0.0008112899
21.4064,0.0004904392
21.4506,0.001305867
21.4647,0.0664178
21.4805,0.001632441
21.6266,0.001657676
21.6548,0.002426384
21.7918,0.001480228
21.8018,0.0003325226
21.8132,0.001515218
21.8871,0.0003135108
21.898,0.001281501
21.9716,0.0008186284
22.0932,0.0003538768
22.1544,0.0007791849
22.2582,0.007804673
22.2667,0.003121709
22.2813,0.001738442
22.3199,0.005513799
22.3511,0.00192997
22.4095,0.006059227
22.4146,0.0008785051
22.485,0.009368498
22.4863,0.01542097
22.548,0.002597644
22.5578,0.0008950941
22.5783,0.001601221
22.6304,0.004190819
22.6859,0.0007533191
22.7193,0.0004195502
22.8071,0.0006341195
22.8163,0.001561087
22.8226,0.001432466
22.8262,0.001380981
22.8313,0.0006114424
22.8631,0.003000795
22.8637,0.001628788
22.8788,0.001107052
22.8788,0.0006065105
22.9132,0.000444317
22.9308,0.001444419
22.9777,0.0007319921
23.2042,0.002853868
23.2118,0.005877488
23.2268,0.0001742995
23.2328,0.0003588698
23.2502,0.0005062122
23.3996,0.00167265
23.4135,0.0008029059
23.4388,0.0006738309
23.4565,0.002323456
23.4647,0.0007434998
23.4649,0.0006842467
23.6676,0.0001970055
23.6948,0.001840127
23.7023,0.0008891017
23.7023,0.0006488829
23.7834,0.0007157807
23.9824,0.0008111869
24.0542,0.0004101879
24.1148,0.001808978
24.1149,0.007551467
24.1615,0.001436922
24.1647,0.001302282
24.1994,0.002521245
24.2239,0.0005037332
24.2304,0.0004161571
24.2458,0.01616521
24.2844,0.009543389
24.3139,0.002121271
24.3142,0.0006250995
24.3741,0.0003548238
24.417,0.001033737
24.4198,0.0007165017
24.486,0.001125663
24.4929,0.001513674
24.5079,0.001845037
24.573,0.001742865
24.5983,0.001447114
24.6175,0.002382091
24.6175,0.0007415501
24.6265,0.0005169502
24.6462,0.0005728834
24.6707,0.009204836
24.8009,0.001054912
24.8636,0.0005901943
24.9674,0.0005438643
24.9738,0.001460617
24.9738,0.001754566
25.0045,0.001803482
25.0349,0.002182211
25.0524,0.01860558
25.0654,0.008523949
25.067,0.001170918
25.0751,0.001550709
25.0824,0.006547982
25.097,0.0004836381
25.1035,0.001950761
25.1465,0.001139397
25.1964,0.001206349
25.2817,0.0004861111
25.3361,0.0009498348
25.3898,0.001702389
25.4417,0.002097481
25.5374,0.001422222
25.6167,0.001701447
25.6275,0.000413534
25.6461,0.0006950844
25.6711,0.0008734183
25.8028,0.001446877
26.0031,0.001516016
26.0144,0.0006726096
26.0144,0.0009357902
26.019,0.03132259
26.0723,0.0004659541
26.1264,0.001900679
26.2318,0.0005488923
26.2371,0.001017426
26.2384,0.0007218277
26.2587,0.0005919404
26.2632,0.005741147
26.2809,0.0006728096
26.2921,0.001724689
26.4437,0.001172256
26.4871,0.000882826
26.5211,0.001000495
26.5272,0.002282975
26.6899,0.001987756
26.7355,0.0007511458
26.7935,0.001868123
26.7935,0.0003351348
26.827,0.002084811
26.8416,0.00154155
26.9164,0.004008795
27.0406,0.0003183127
27.1164,0.001035378
27.1388,0.005459323
27.214,0.0007791279
27.263,0.005286359
27.2894,0.0008140909
27.3505,0.0006775746
27.3571,0.0004119112
27.3893,0.0009375582
27.4985,0.003058664
27.5101,0.0005875354
27.6269,0.0002985289
27.6338,0.004318032
27.7941,0.002083406
27.8406,0.001706431
27.8832,0.00194986
28.0409,0.002005076
28.1146,0.002101191
28.2085,0.002049092
28.4057,0.001333628
28.4057,0.001475066
28.4453,0.00197428
28.4749,0.001609256
28.6563,0.0006299175
28.6571,0.001635363
28.7014,0.0003283128
28.7328,0.0009022431
28.8026,0.0003439858
28.8943,0.001456625
29.0088,0.0005446633
29.0625,0.0007040487
29.1237,0.0019743
29.1599,0.0006756036
29.1803,0.001456815
29.2364,0.001814669
29.2754,0.0009397012
29.5755,0.001384067
29.6203,0.0008063419
29.7434,0.0002103695
29.7741,0.001323487
29.7884,0.006879737
29.9353,0.0007047806
29.9681,0.001036231
29.9682,0.00188073
30.0145,0.001477596
30.0668,0.001890668
30.0784,0.001644484
30.1567,0.02651703
30.3065,0.0003236539
30.3405,0.01139907
30.3544,0.001788742
30.4003,0.04563523
30.4966,0.001316404
30.5512,0.001373064
30.7011,0.001660127
30.7407,0.0006913426
30.8677,0.0007257894
30.9155,0.0007775838
30.9327,0.002095107
31.0076,0.0002688806
31.1488,0.009087873
31.1715,0.0002167915
31.241,0.004904211
31.2428,0.001058228
31.3333,0.0007650298
31.3722,0.0003779431
31.4793,0.001864651
31.5364,0.001493056
31.6226,0.0003868949
31.6466,0.0005708737
31.6716,0.0003219559
31.7173,0.001814317
31.7237,0.0004841994
31.7472,0.0004739869
31.7592,0.0002275495
31.7794,0.0003288026
32.0605,0.00178574
32.0678,0.00354025
32.2566,0.001778096
32.3298,0.0008044249
32.4169,0.0006931896
32.4172,0.0003805089
32.4556,0.001517583
32.5136,0.003297101
32.5504,0.0005723123
32.5783,0.001328103
32.6061,0.00194471
32.6734,0.00154361
32.9367,0.001310273
32.995,0.001698467
33.1566,0.001650886
33.1891,0.002439559
33.2262,0.001769675
33.2512,0.001502194
33.3829,0.005886632
33.4117,0.001420703
33.6004,0.0024456
33.7211,0.002026376
33.7457,0.008232703
33.7457,0.004449733
33.7675,0.0007211197
33.78,0.001528722
33.8469,0.00197691
33.9366,0.0002832977
33.9613,0.001448829
34.1152,0.001576805
34.1678,0.001926241
34.2478,0.001497943
34.2485,0.001857784
34.27,0.001689661
34.3692,0.0002804839
34.3707,0.001819113
34.4023,0.001596885
34.4918,0.001065316
34.5107,0.001704333
34.5448,0.002046066
34.5992,0.0005255082
34.6159,0.003029579
34.6276,0.0003628038
34.7052,0.001454467
34.721,0.001671348
34.8216,0.001134963
34.8397,0.001864059
34.8869,0.005977735
34.9031,0.003092311
34.9758,0.004416
35.1171,0.001465086
35.1565,0.00177071
35.3267,0.001700942
35.384,0.00155817
35.3986,0.005676024
35.3994,0.0004967411
35.4006,0.0006334454
35.4925,0.004474597
35.5148,0.003167521
35.5496,0.0006542449
35.5497,0.001952267
35.5798,0.001696031
35.671,0.0004841661
35.6878,0.001397821
35.688,0.001153227
35.7188,0.001476445
35.8984,0.001546456
36.0111,0.0003161837
36.0184,0.0005216643
36.064,0.004196705
36.0731,0.001230565
36.1422,0.009150239
36.1533,0.0009059991
36.1751,0.0007797838
36.2492,0.001870367
36.32,0.004654327
36.3485,0.01205367
36.3545,0.0007575288
36.4606,0.001502495
36.4861,0.001095715
36.4904,0.002000412
36.5002,0.001774172
36.5041,0.0005181727
36.5111,0.001178443
36.7297,0.0006810867
36.792,0.004310925
36.8253,0.001754887
36.8428,0.001985442
36.8533,0.001533907
36.8817,0.000733009
37.0457,0.001666414
37.0552,0.001947042
37.0573,0.001806024
37.0908,0.02171048
37.1034,0.001311467
37.1222,0.001316081
37.1443,0.001206545
37.3021,0.0001989145
37.4241,0.001698381
37.4409,0.0002531966
37.5099,0.005988734
37.5155,0.0005064442
37.5206,0.002154675
37.5546,0.002831281
37.5609,0.0004161563
37.6247,0.0007917978
37.7088,0.0005530185
37.7088,0.000682278
37.7343,0.01029281
37.7653,0.002293216
37.8337,0.001037847
37.8657,0.0005128148
37.9379,0.0004706413
37.9409,0.002563832
37.9488,0.0008602277
38.0358,0.009778287
38.1319,0.0005977664
38.1477,0.0006449485
38.1941,0.0002707736
38.1941,0.002231429
38.2036,0.006399237
38.2039,0.002049642
38.215,0.0005960617
38.3223,0.001556418
38.3416,0.0006542905
38.3557,0.001683644
38.4425,0.0001849694
38.5666,0.02655049
38.6043,0.002459027
38.6107,0.001256252
38.6298,0.001564085
38.7298,0.006130249
38.7343,0.001239689
38.7343,0.001727703
38.769,0.001568751
38.8029,0.001441175
38.8718,0.03654336
38.9004,0.001221033
38.9079,0.001812644
38.9699,0.0008917581
38.9718,0.002878326
39.0511,0.001520334
39.0672,0.000426204
39.0977,0.0007066676
39.1009,0.0005638243
39.1621,0.001986976
39.1907,0.001958028
39.2408,0.001073999
39.2438,0.003882462
39.3532,0.0002227236
39.3834,0.002584277
39.3839,0.005500521
39.4046,0.001167373
39.4264,0.0007560988
39.4588,0.002862773
39.4972,0.002077558
39.5519,0.0002351545
39.5547,0.0009623013
39.6005,0.0003685208
39.6094,0.001727409
39.6242,0.001816839
39.704,0.001671227
39.7051,0.001202151
39.7503,0.0007816548
39.9034,0.001490441
39.9464,0.002221644
39.9547,0.0007208027
40.0706,0.007167714
40.0932,0.0009045631
40.1021,0.001717997
40.1249,0.0007710279
40.1766,0.001337354
40.1769,0.001620123
40.184,0.0006658816
40.1975,0.0006471455
40.209,0.00148908
40.2681,0.0002811336
40.2834,0.001741876
40.2875,0.001779762
40.3578,0.000425395
40.4209,0.001896498
40.4864,0.0006587666
40.5723,0.001613608
40.6292,0.001222746
40.7298,0.00244038
40.7336,0.0008641751
40.8764,0.0003912709
40.9037,0.001770336
40.912,0.002059175
40.9221,0.0002919116
40.9488,0.0007200936
41.0055,0.0004992262
41.0243,0.002029053
41.035,0.001638126
41.0862,0.001208479
41.1194,0.001760109
41.1264,0.0023274
41.141,0.000837635
41.1569,0.0007388748
41.2075,0.001176356
41.2428,0.001728985
41.299,0.0006302195
41.3022,0.003123837
41.3427,0.0022427
41.3589,0.001503664
41.3932,0.0005902204
41.4307,0.001851783
41.4463,0.0004952812
41.5583,0.0005990774
41.5901,0.0008590739
41.6855,0.00138098
41.6855,0.0006259885
41.7229,0.001388579
41.7523,0.0006193728
41.7739,0.0008399549
41.7853,0.001378566
41.8209,0.001577479
41.874,0.00178726
41.9285,0.002637665
41.9783,0.001208103
42.042,0.0007010736
42.0795,0.001227284
42.0966,0.0005291092
42.1374,0.0004014109
42.1421,0.004449338
42.1431,0.001472326
42.1611,0.001449194
42.2137,0.001326515
42.2242,0.000712856
42.4022,0.001721443
42.4441,0.001197261
42.4604,0.001204897
42.49,0.001598055
42.4905,0.002745296
42.5279,0.001228341
42.6418,0.0006030694
42.7286,0.0004372251
42.734,0.0005834676
42.7474,0.002361245
42.8079,0.001533311
42.8194,0.0005203032
42.8371,0.001605944
42.8462,0.001805047
42.8693,0.0020115
42.87,0.001423599
42.9475,0.0007928399
42.9692,0.00155417
43.1441,0.001782546
43.2171,0.0005797887
43.2631,0.002787074
43.3959,0.003002952
43.4263,0.0008118016
43.4438,0.0004921852
43.5249,0.001943416
43.5392,0.0006079644
43.5561,0.002969581
43.5691,0.00138456
43.602,0.0002374616
43.6101,0.002927168
43.6432,0.001226051
43.6562,0.0007103027
43.6832,0.0008806151
43.6915,0.001261809
43.7068,0.0007190807
43.7105,0.001356667
43.8181,0.000820713
43.8287,0.0002288505
43.8486,0.0006416908
43.8847,0.001137744
43.9591,0.0003622588
44.0114,0.00159606
44.0178,0.006498673
44.0417,0.00424714
44.0437,0.001115753
44.0681,0.0001858194
44.0692,0.0007337731
44.1138,0.001458261
44.1143,0.001521324
44.2178,0.00398545
44.247,0.0006814106
44.3471,0.0005448193
44.432,0.001575212
44.5401,0.0007107021
44.5425,0.002673623
44.6072,0.001667495
44.6204,0.0007924549
44.8129,0.001943688
44.8153,0.0007330382
44.8279,0.004861331
44.8536,0.01396281
44.8851,0.002560996
44.9352,0.001906947
44.9843,0.0006608439
44.9973,0.000429649
45.02,0.001507017
45.0521,0.0004430271
45.113,0.004394076
45.2059,0.0003052477
45.2271,0.0006398365
45.321,0.001472522
45.3564,0.0008077459
45.4415,0.01627305
45.4473,0.001683423
45.6233,0.002254099
45.678,0.001464976
45.7185,0.001243703
45.8233,0.0008462889
45.8678,0.003686029
45.9422,0.004281141
45.9451,0.001345076
46.0781,0.002346324
46.1161,0.0006624256
46.1745,0.001402691
46.4255,0.001875152
46.4418,0.0006678986
46.4791,0.0009552073
46.4805,0.001607865
46.517,0.001569839
46.5242,0.001201391
46.5387,0.0002840336
46.5858,0.001694925
46.612,0.0005767973
46.7334,0.000839863
46.8265,0.000832952
46.8344,0.0009241327
46.8799,0.001400626
46.9579,0.001822224
46.9853,0.001235655
47.011,0.002706136
47.0545,0.0006503145
47.1331,0.0003177597
47.1944,0.000346709
47.2259,0.0007325257
47.3011,0.01365515
47.3092,0.0005184249
47.3512,0.0008034373
47.3733,0.00159511
47.3994,0.001032627
47.4008,0.001881197
47.4286,0.001383891
47.577,0.001467322
47.7171,0.0009254972
47.7817,0.0194254
47.7971,0.02019234
47.9325,0.001687052
47.9743,0.0008038729
47.9773,0.0009157572
47.9861,0.0004308653
48.0077,0.00446836
48.0634,0.0007647568
48.1989,0.001699378
48.2715,0.0004829932
48.2748,0.0003748159
48.323,0.001181364
48.3665,0.01326354
48.4468,0.000419987
48.4503,0.000888423
48.5401,0.007482225
48.6283,0.004660718
48.6337,0.001774141
48.664,0.0006779605
48.7157,0.005278961
48.8738,0.002026368
49.0734,0.0008687966
49.09,0.0006481145
49.14,0.001035087
49.2495,0.002364365
49.4517,0.0008510143
49.4607,0.00161227
49.5648,0.001300556
49.6512,0.004128872
49.6595,0.0007130217
49.6933,0.003397138
49.6977,0.005110023
49.6981,0.001558752
49.7269,0.01254466
49.7752,0.001655969
50.0256,0.01322871
50.0376,0.001867477
50.0635,0.0004737021
50.0641,0.001373668
50.0744,0.0009731993
50.1917,0.00220436
50.2281,0.001854462
50.2415,0.0009133862
50.5437,0.0005503905
50.5529,0.0008074369
50.7945,0.0005755113
50.8265,0.001544104
50.9272,0.000492055
51.0125,0.0007842763
51.0415,0.001715092
51.0467,0.0007473238
51.0567,0.0006114694
51.2164,0.001689915
51.2937,0.003071746
51.2986,0.004588943
51.3711,0.001511659
51.4652,0.001593401
51.6064,0.0004998292
51.9289,0.00560148
51.9979,0.0003172728
52.4041,0.002810118
52.4301,0.0005032282
52.5546,0.001957727
52.5946,0.0110868
52.666,0.009468075
52.7901,0.0005662066
52.81,0.0007437927
52.8401,0.001735354
53.1121,0.001222797
53.1478,0.0004831211
53.2364,0.0005282113
53.2863,0.006019748
53.3031,0.004572858
53.4297,0.002671485
53.4349,0.0006374885
53.602,0.000841617
53.6571,0.002159041
53.6571,0.02652295
53.6571,0.004589312
53.6571,0.002859205
53.6571,0.005747744
53.7199,0.004615552
53.725,0.001981557
53.8192,0.0003309789
54.2907,0.001629067
54.5647,0.0006535365
54.6165,0.0007793968
54.7109,0.00349979
54.758,0.001565017
54.7582,0.0009155382
54.8404,0.0007129839
55.0162,0.001720795
55.1573,0.001272835
55.3578,0.003039578
55.3578,0.002333031
55.3774,0.001544128
55.3932,0.00038083
55.3979,0.0003776469
56.0014,0.004647717
56.0014,0.0004807333
56.1116,0.002637275
56.1305,0.001804852
56.1305,0.0006056164
56.2081,0.0005898947
56.2368,0.001487861
56.2645,0.0004392473
56.2769,0.0005865724
56.2891,0.001983153
56.3166,0.002843702
56.3177,0.0003854252
56.479,0.002887886
56.5881,0.001166425
56.7769,0.000677147
56.8423,0.005985865
56.9527,0.0006183054
57.0203,0.0007725168
57.0793,0.001214946
57.0936,0.001882489
57.2422,0.0005757213
57.243,0.000424962
57.5159,0.0006911716
57.5825,0.0006531105
57.7024,0.0005703533
57.7285,0.0005419473
57.9497,0.001313198
58.0785,0.001371609
58.1042,0.0006964287
58.2584,0.0007403697
58.2855,0.0002084345
58.2855,0.0009871669
58.2867,0.007912688
58.3814,0.001969145
58.6218,0.0002510425
58.6842,0.001832439
59.1381,0.0007612828
59.1776,0.001437868
59.2776,0.002779006
59.3389,0.005675758
59.414,0.001391692
59.4363,0.008377088
59.5122,0.0257651
59.8655,0.0003939499
59.876,0.0006327832
59.9102,0.0005006982
60.0899,0.01186892
60.1569,0.01268
60.169,0.0002653366
60.1922,0.003923987
60.209,0.000879434
60.3012,0.001352956
60.3466,0.001058504
60.44,0.01062638
60.5473,0.003945493
60.613,0.0006520895
60.6485,0.0006278824
60.8421,0.0009329272
60.8775,0.001654938
60.918,0.0002031875
60.9773,0.001303506
61.1517,0.0001923725
61.1795,0.001816217
61.3023,0.0007126597
61.409,0.001339178
61.5573,0.0004898961
61.5936,0.002864815
61.6548,0.0006195148
61.7128,0.001286643
61.9198,0.001253707
61.9812,0.0005048802
62.0825,0.0006731937
62.1496,0.001941553
62.2586,0.001186694
62.4074,0.000495165
62.796,0.001220927
62.8396,0.0003288517
62.9788,0.001171289
63.3115,0.0005930134
63.3694,0.0005683964
63.4463,0.001049459
63.5369,0.0004963962
63.6623,0.001594831
63.7727,0.001460922
63.9316,0.01589423
63.9647,0.0002117405
64.4268,0.001627929
64.5946,0.0002058915
64.6649,0.0007710548
64.7444,0.001220458
65.0591,0.004858518
65.1996,0.008508406
65.1996,0.001237419
65.2418,0.000817308
65.3912,0.0007166116
65.5692,0.004029889
65.8064,0.01199291
66.1186,0.001728435
66.2124,0.0002361785
66.4877,0.001309018
66.5368,0.003564602
66.7284,0.0006069144
66.815,0.002040538
66.8337,0.001375477
66.8882,0.0002467835
67.3632,0.001376082
67.5095,0.0003958359
67.5853,0.001724087
67.6166,0.0006412785
67.8254,0.002844385
68.0496,0.002976555
68.4021,0.001591582
68.4381,0.0007260057
68.4952,0.001464427
68.5618,0.001462769
68.6152,0.001714406
68.719,0.0006041975
68.749,0.0005979232
69.2681,0.001425824
69.3663,0.001336068
69.3663,0.003453493
69.4228,0.0005617234
69.6191,0.001056419
69.7292,0.002335699
69.7983,0.004476714
69.8769,0.001450756
70.255,0.0002073424
70.549,0.006014508
71.1249,0.004527887
71.1284,0.001502868
71.6773,0.009561719
71.6816,0.001595784
72.0005,0.001278186
72.0964,0.000471283
72.1094,0.003965076
72.2302,0.001236695
72.3689,0.003950376
72.5218,0.0005501523
72.651,0.005734129
72.9495,0.0005274642
72.9711,0.01350083
73.0189,0.004779151
73.0478,0.002303174
73.0988,0.0007420888
73.1977,0.001200487
73.4355,0.000414935
73.6239,0.0007201797
73.8144,0.0003766308
73.9185,0.0009937023
74.0514,0.00126539
74.0531,0.0006669089
74.3587,0.001813276
74.3764,0.0006175415
74.4711,0.0003390228
74.5436,0.0004396991
74.5767,0.0006892996
74.6706,0.0002147125
74.7251,0.002267519
75.1217,0.004363334
75.1217,0.01204878
75.1217,0.000371797
75.4396,0.001910938
75.6721,0.0005290232
75.7303,0.0007647208
75.9986,0.001259736
75.9986,0.001764585
76.1724,0.001619527
76.2753,0.002940623
76.3729,0.001772607
76.5127,0.003939645
76.5758,0.0006427775
76.6122,0.01873523
77.0883,0.002261141
77.0946,0.0009497502
77.5488,0.001778497
77.8343,0.001122141
78.5285,0.002902092
78.726,0.0008215939
78.9604,0.0002612475
79.1317,0.002196087
79.2449,0.001469992
79.4488,0.001079342
79.6668,0.003071466
79.7517,0.003377779
80.1524,0.002490773
80.4007,0.01633082
80.4257,0.001188766
80.5184,0.0005963533
80.6112,0.00185824
80.6606,0.0003975279
80.9727,0.0003716408
81.0387,0.001487182
81.2108,0.007453274
81.3899,0.000438434
81.7131,0.00136348
81.7216,0.0006926707
81.9261,0.001091036
82.0309,0.0008394021
82.1293,0.001842169
82.183,0.01864466
82.3984,0.001168985
82.5187,0.00103708
82.754,0.0006551995
82.7927,0.0003716729
82.8485,0.00174749
83.2316,0.001410584
83.3119,0.001916539
83.6989,0.0002334716
83.7359,0.0005924053
84.1072,0.00086729
84.1119,0.001677483
84.3059,0.0006346315
84.3174,0.0005422863
84.4134,0.001581897
84.4322,0.001356783
85.1263,0.01797376
85.1573,0.0007925619
85.1791,0.0001900525
85.2674,0.0006122604
85.2992,0.0008308299
85.3728,0.003732698
85.4317,0.0005376672
86.3632,0.0002681236
86.3952,0.0006519305
86.4887,0.0007387237
86.8106,0.001430104
87.1045,0.001239719
87.2413,0.001573463
87.4412,0.01341129
87.8833,0.007232881
87.9658,0.0007189187
87.9827,0.0008943518
88.1237,0.002065172
88.4587,0.001329726
88.9329,0.0005728514
88.9329,0.00201801
89.2067,0.0005845003
89.26,0.0004557261
89.3516,0.001108859
89.4438,0.000850793
89.6283,0.002168912
89.7703,0.0003344118
89.9225,0.001886095
89.9225,0.001320812
89.9225,0.003605664
89.9947,0.001736332
90.1279,0.0005057722
90.1759,0.0002776677
90.2509,0.003293331
90.6295,0.002483181
90.6379,0.0004901912
90.6855,0.000695985
90.7097,0.0005932787
90.828,0.0004361621
90.9612,0.0003682569
91.0278,0.001217742
91.3107,0.0002566456
91.4211,0.0005107752
91.4657,0.001107184
92.0532,0.001669209
92.1186,0.001927891
92.1276,0.001827735
92.2259,0.001548301
92.5153,0.0008530063
92.8008,0.0006165395
93.5745,0.001123203
93.7277,0.00157341
94.0703,0.0002465296
94.1409,0.0002496666
94.3885,0.0002395816
94.4682,0.001576845
94.5225,0.006294048
94.5692,0.0005946034
94.5923,0.001328168
94.6568,0.0006146187
94.6743,0.001620299
94.7167,0.0006449537
95.0089,0.001731426
95.3237,0.0002012855
95.3237,0.004473329
95.3237,0.0006385534
95.8301,0.0005297262
96.604,0.007154673
96.6948,0.0007459291
96.7548,0.0005698423
96.855,0.0007045136
96.9904,0.002079772
97.141,0.01491669
97.7276,0.002715378
97.8445,0.001337206
98.2985,0.001019422
98.4689,0.0004852854
98.5465,0.003730985
98.5738,0.001674213
98.6571,0.000441529
98.796,0.02654826
98.8364,0.0004884672
99.4517,0.001602882
99.4904,0.001741888
100.5619,0.003503399
100.941,0.001545891
100.9692,0.001600328
101.0159,0.00275853
101.0641,0.0001360883
101.2871,0.0002439426
101.2911,0.0020479
101.3962,0.01260668
101.4001,0.001765618
101.4001,0.0004371222
101.6147,0.0007736782
101.6147,0.009548932
101.9989,0.2512448
102.0178,0.001242358
102.191,0.0008850481
102.1965,0.0006108537
102.2764,0.0005883579
102.5051,0.0004629091
102.8894,0.004270073
103.4759,0.001761566
103.4759,0.001764581
103.5185,0.0006992266
103.7952,0.0006526995
104.0849,0.001969578
104.2727,0.001581292
104.3991,0.0006716536
104.8943,0.007129702
104.9849,0.0009562803
105.1886,0.001294118
105.2123,0.002056785
105.2123,0.001965957
105.3884,0.001096531
106.4599,0.001428324
106.6828,0.007617211
106.6874,0.001039674
106.6874,0.001794269
106.6895,0.001031364
107.2256,0.000357982
107.5197,0.0002000864
107.6042,0.003039375
108.5813,0.003129488
108.8088,0.001398787
108.9831,0.001039722
109.0437,0.001512269
109.1769,0.0002076035
109.2598,0.004811214
109.4981,0.0004518831
109.5283,0.0006237515
109.8903,0.001204217
110.2689,0.0007205546
110.8946,0.0005891747
111.0988,0.001577994
111.2198,0.01488601
111.4982,0.0005858164
112.1888,0.001737201
112.1888,0.0004505001
112.1888,0.0004207352
112.4902,0.0009707892
112.6399,0.01166745
112.6747,0.0001932955
112.9629,0.001136469
112.9882,0.0005264142
113.1809,0.0007232577
113.8459,0.0007313557
113.8946,0.001597354
114.1729,0.001425618
114.1729,0.0005705353
115.165,0.01862929
115.6849,0.0005042651
116.1571,0.001594275
116.1571,0.001361363
116.1571,0.01687392
116.1988,0.000358217
116.2177,0.0003316447
116.6073,0.0003650099
117.1491,0.001512748
117.3679,0.001013537
117.4111,0.0006944146
118.1412,0.002748041
118.2396,0.002772293
118.2404,0.001483283
118.2404,0.0004975692
118.4706,0.002901478
118.8365,0.0007101891
118.8725,0.0007674638
118.8725,0.008734654
118.8899,0.004637571
118.9551,0.001532574
119.2821,0.001208245
119.3361,0.001291837
119.7108,0.0004119329
120.3237,0.002783721
120.4326,0.0005821843
120.8375,0.0006372419
120.9206,0.0008949651
121.3125,0.003372597
121.3125,0.00103167
121.3654,0.001357784
121.5305,0.003468214
121.6395,0.002094258
121.6395,0.000431175
121.6395,0.0009373057
121.8288,0.0004411111
122.0339,0.0006133487
122.5767,0.001669593
122.627,0.001649334
122.7005,0.01164447
122.736,0.001395881
122.736,0.0006190465
123.2347,0.0006500005
123.3518,0.0007095697
123.7274,0.0008728204
123.8325,0.002171037
124.0218,0.01018772
124.0541,0.001191875
124.3777,0.0005031111
124.617,0.001142306
124.617,0.001191124
124.8418,0.0005393663
124.9084,0.0004121088
125.2115,0.00084805
125.2408,0.001395701
125.3182,0.0009207232
125.5233,0.06275377
125.5484,0.000837264
126.306,0.0005689736
126.3406,0.0005096865
126.7058,0.001223222
126.7823,0.008395332
126.9318,0.006636506
127.3664,0.0005404653
127.3664,0.001202863
127.3712,0.001525273
127.4165,0.003019454
127.4897,0.0002943386
128.1641,0.001732275
128.6471,0.001551796
128.8053,0.001223574
128.8885,0.002101317
129.0206,0.003509188
129.3215,0.008859421
130.046,0.001555596
130.3624,0.0003293548
130.8764,0.001030379
131.0222,0.00398625
131.2034,0.001622839
131.2034,0.00175609
131.2034,2.016504
131.3046,0.0006131597
131.6275,0.0008243639
131.9278,0.001121891
132.0008,0.004332165
132.3608,0.001648395
132.6817,0.02277611
133.4732,0.003375834
133.6674,0.0003949669
134.4304,0.001646938
134.5394,0.001433521
134.5394,0.0007634538
135.7649,0.0004089179
136.1012,0.008314689
136.3581,0.000838615
136.7666,0.004597479
136.9904,0.0009963083
137.1497,0.0007683369
137.498,0.0004958412
137.5836,0.002180828
138.1069,0.00116124
138.7729,0.0005007924
139.0298,0.0007654288
139.1253,0.00200724
139.2234,0.0005921507
139.268,0.0005371762
139.3724,0.000417699
139.5865,0.001049386
139.8007,0.0007439168
139.8007,0.0006137464
139.9851,0.0006630795
140.3319,0.001330439
140.5001,0.0004577761
140.6669,0.0005085662
140.8998,0.0002971347
141.4627,0.00674605
141.5447,0.0002093905
141.634,0.03528574
141.7197,0.0009073735
141.8717,0.001826999
141.8909,0.01955335
142.1987,0.007954017
143.193,0.0005088821
143.5008,0.002980175
143.5008,0.00112586
143.5008,0.01857952
143.5224,0.0009391403
143.5701,0.0004412073
143.7129,0.0002063726
143.8914,0.003272175
144.2579,0.001253093
144.5849,0.0007855099
144.64,0.0005882254
145.233,0.000371805
145.2857,0.0007097557
145.5086,0.0005799505
145.7115,0.0009427819
145.9421,0.000456031
146.105,0.001442653
146.928,0.0004816973
147.4071,0.0004745581
147.4071,0.001324968
147.4071,0.0003045798
147.4071,0.1110385
147.4102,0.0004427023
148.3126,0.0007242257
148.8809,0.003070178
149.0993,0.0007830609
149.2706,0.0005914105
149.6856,0.006532031
150.0112,0.000972275
150.4696,0.0004744751
150.4882,0.00437847
150.8793,0.005434116
150.8793,0.0009157332
150.9863,0.000808239
151.1668,0.001607984
152.134,0.004770893
152.4634,0.000854871
153.2474,0.002563669
153.5229,0.005609047
153.6571,0.001270955
153.6571,0.0005223542
154.2212,0.002553604
154.4057,0.002047584
154.9118,0.0001334963
154.9118,0.0001914455
154.9118,0.0001341523
154.9118,0.0002437316
154.9118,0.0001640855
155.046,0.001312853
155.046,0.00175782
155.1359,0.0007328927
155.5179,0.000411745
155.8898,0.0004501621
156.3258,0.0003314258
156.4249,0.005433907
156.4348,0.00133697
156.4456,0.00111314
156.7337,0.0006457345
158.2034,0.0006457805
158.2174,0.0001271573
158.4496,0.0006736817
158.5863,0.0007432808
159.2126,0.003622745
159.4617,0.0001740335
159.521,0.0004687611
159.6132,0.0007458448
160.7999,0.0007878922
160.9891,0.002525054
161.1013,0.0003926779
161.4703,0.0007415938
161.6547,0.0006898446
161.7777,0.0002816386
162.181,0.0009808348
162.288,0.0005130572
162.288,0.0006706386
163.4656,0.0009207055
163.7761,0.0005156452
163.7761,0.001973557
163.7761,0.003979141
163.7761,0.0009649977
164.0652,0.0005956844
164.7232,0.0001290934
165.0462,0.009009017
165.2642,0.0003595739
165.2642,0.002206504
165.2642,0.0005442446
165.2642,0.001445701
165.4533,0.0006053544
165.6532,1.995445
165.9893,0.001222451
166.119,0.0001289893
166.5418,0.005670051
168.0224,0.001297417
168.0299,0.004111838
168.2404,0.0003784329
168.2404,0.0006074198
169.3645,0.0005387133
170.2484,0.0004844722
170.4536,0.0003637938
170.5482,0.0005151634
170.9986,0.0002621607
171.5435,0.0001369484
171.9509,0.001965191
172.1378,0.0002614996
172.2468,0.001528645
172.2468,0.003377563
172.2506,0.04762619
172.2506,0.003619398
172.2506,0.0001417464
172.7593,0.002410844
173.0539,0.0009012831
173.1953,0.001658624
173.1953,0.0005252652
173.3044,0.0002275107
173.5535,0.0004148599
173.6314,0.0002566946
173.8494,0.001078005
174.7159,0.01623779
174.7487,0.001010266
175.0159,2.004396
175.156,0.0003748899
175.2339,0.0002784906
175.4519,0.0002512696
175.4519,1.992671
175.4558,0.01520478
175.7451,0.0005103702
176.1825,0.005197808
176.1825,0.1205067
176.8365,0.0004052879
176.8365,0.001255692
177.0545,0.009474225
177.0545,0.0006357353
177.567,0.0004489284
177.676,0.005605657
177.676,0.0004785541
177.894,0.002537915
178.3611,0.0102883
178.3611,0.005184983
178.6571,0.0002654476
178.6571,0.001227153
178.6571,0.000841307
178.6571,0.002247119
179.2786,0.00336445
179.8236,0.0157213
180.1506,0.0007356591
180.1636,0.006580381
180.2596,0.009472271
180.2596,0.001424768
180.6632,0.005338576
181.7532,0.0002645056
181.8622,0.0006577515
181.866,0.0002788397
182.5927,0.005131278
183.4648,0.0001523153
183.6684,0.0005903204
183.9773,0.0001285904
184.0028,0.0004694362
184.3043,0.002522615
184.7295,0.009589636
184.9475,0.0003735599
185.0565,0.004315726
185.0673,0.00425109
185.2745,0.001155011
185.4925,0.0001813034
185.4925,0.0005778945
185.6015,0.0003003877
185.6015,0.0008125783
185.6015,0.001133694
185.8388,0.005763559
186.0387,0.001080883
186.2476,0.000452528
186.4656,0.0005601724
186.5746,0.0004499113
186.6836,0.005028667
186.6836,0.0007310551
186.7926,0.0005714956
186.9016,0.0004693974
187.3376,0.008586365
187.9746,0.0004104742
188.0927,0.0009304112
188.4197,0.007166441
188.5287,0.003882333
188.9647,0.0001811344
189.0737,0.0002132574
189.0737,0.0004617081
189.0737,0.001255605
189.7198,0.004368348
189.7198,0.0008994652
189.9378,0.0004884892
190.2648,0.008267637
190.5918,0.04928529
190.5918,0.0003005809
190.7008,0.0003848049
190.8098,0.001231003
191.4559,0.0003964039
191.5649,0.0005222862
192.1099,0.002520169
192.2837,0.0008441131
192.546,0.001563112
192.546,0.0005500173
192.546,0.01641947
193.41,0.0009355472
193.519,0.005851876
193.737,0.0001905365
193.737,0.03172205
193.737,0.004220469
193.9551,0.001775792
193.9551,0.0008491761
194.1731,0.0002090775
194.2821,0.0004395271
194.2821,0.001672736
194.2821,0.0004097279
194.2821,0.003657299
194.8191,0.0007464428
195.0371,0.0004816071
195.0371,0.004250123
195.2551,0.001059467
195.2551,0.0009133112
195.4732,0.004692591
195.5822,0.02200897
195.5822,0.0001623703
195.5822,0.002367873
195.8002,0.0009813642
195.9092,0.004918872
196.0182,0.0003631278
196.0182,0.001842547
196.0182,0.002089061
196.0182,0.0006665038
196.0182,0.0008890256
197.2093,0.001426423
197.4273,0.0005122442
197.4273,0.001463364
197.4273,0.004051065
197.7543,0.004908845
197.7543,0.001599583
197.7543,0.0006922676
197.7543,0.00147046
197.7543,0.0008466354
197.7543,0.0004023842
197.7543,0.001356407
198.8915,0.0008602463
199.2724,0.0005555953
199.2724,0.0006935426
199.3814,0.001383513
199.4904,0.001271422
199.4904,0.001080802
199.4904,0.000390975
199.4904,0.0004990402
200.4033,0.00461181
200.7905,0.00699973
200.8995,0.001117326
200.9483,0.001461627
201.0573,0.0006153734
201.1663,0.002400969
201.2265,0.00112333
201.2265,0.00147621
201.2265,0.0007545208
201.2265,0.0007682188
201.2753,0.01875999
201.2753,0.0005860893
201.3843,0.0004829212
201.3843,0.03674044
201.3843,0.0005526693
201.3843,0.005765602
201.3843,0.0003975989
201.3843,0.0009468027
201.3843,0.000711714
202.7333,0.0002889547
202.8423,0.001005025
202.8423,0.0007889663
202.9513,0.0007497418
203.0603,0.0004080522
203.0603,0.0003671871
203.1693,0.0002090835
203.1693,0.0001811614
203.1693,0.001783228
203.2783,0.0002374466
203.2783,0.001157478
203.2783,0.003938528
203.2783,0.001745407
203.2783,0.0002320196
203.2783,0.001130922
203.2783,0.0002595966
203.2783,0.004257774
203.2783,0.01626471
203.2783,0.0002003285
203.2783,0.0003674421
203.9732,0.0005548383
204.1912,0.004327642
204.4092,0.001113233
204.5182,0.00506967
204.5182,0.0003082097
204.5182,0.0003716979
204.7362,0.002676985
204.8452,0.001075001
204.8452,0.000412822
204.8452,0.002439975
204.9542,0.0005707344
204.9542,0.0007729128
205.0632,0.0002709737
205.1722,0.006117193
205.1722,0.001291753
205.1722,0.009125075
205.1722,0.002074279
205.1722,0.0002909918
206.4121,0.002511503
206.5211,0.003493461
206.5211,0.0009537568
206.6301,0.05247419
206.8481,0.0006331424
207.0662,0.02035077
207.0662,0.001076052
207.0662,0.001316733
207.0662,0.0007273008
207.0662,0.003918772
207.0662,0.001880445
207.0662,0.001269167
207.0662,0.001507709
207.0662,0.004600026
207.0662,0.0008908485
207.0662,0.007176058
207.0662,0.00284583
208.0881,0.0008051065
208.6331,0.0003451908
208.6331,0.004988906
208.6331,0.000414741
208.6404,0.001738953
208.7421,0.002498984
208.7421,0.008528454
208.9601,0.004012125
208.9601,0.0006720296
208.9601,0.003487001
208.9601,0.000419609
208.9601,0.00407742
208.9601,0.0003836959
210.418,0.006760633
210.527,0.001146173
210.527,0.000408611
210.636,0.000415219
210.854,0.0001784954
210.854,0.002927781
210.854,0.0006622885
210.854,0.005024919
210.854,0.0005709954
210.854,0.002868891
210.854,0.0007860619
210.854,0.001353766
210.854,0.0006637746
210.854,0.003433797
210.854,0.0007818502
210.854,0.0001270493
211.4066,0.0007668598
212.312,0.007970877
212.53,0.002604825
212.53,0.00466331
212.53,0.0006038615
212.53,0.0003478109
212.53,0.0026981
212.639,0.0005661074
212.639,0.003580555
212.639,0.001021847
212.748,0.005176093
212.748,0.008537575
212.748,0.0005058472
212.748,0.0007817339
212.748,0.001565953
212.748,0.001356905
212.748,0.001627117
212.748,0.001144885
212.748,0.001230859
212.748,0.0003973922
212.748,0.002349584
212.748,0.002683638
213.7699,0.0006565565
214.3149,0.0005649254
214.4239,0.0002954196
214.4239,0.0002981546
214.4239,0.0002970196
214.4239,0.0006968356
214.4239,0.0004484371
214.4239,0.0003054808
214.4239,0.0003023767
214.4239,0.0005241722
214.4239,0.001777372
214.5329,0.0007890688
214.5329,0.00143094
214.6419,0.003623045
214.6419,0.001195819
214.6419,0.0007799368
214.6419,0.002488683
214.6419,0.0002341735
214.6419,0.003489246
214.6419,0.002797969
214.6419,0.002813708
214.6419,0.001451936
214.6419,0.001988951
214.6419,0.003259688
214.6419,0.001137509
214.6419,0.0006241235
214.6419,0.001937512
214.6419,0.001274469
214.6419,0.004447794
214.6419,0.002762336
214.6419,0.004314638
214.6419,0.00172668
215.9908,0.003336102
216.2088,0.003421398
216.3178,0.0002941496
216.3178,0.004946559
216.3178,0.0004427571
216.4269,0.0004670401
216.5359,0.001631212
216.5359,0.0001616174
216.5359,0.0002064595
216.5359,0.0005672023
216.5359,0.0003265368
216.5359,0.01653953
216.5359,0.002673825
216.5359,0.01699441
216.5359,0.001201534
216.5359,0.0004818911
216.5359,0.006962463
216.5359,0.0006824636
216.5359,0.0005763144
216.5359,0.001861108
216.5359,0.0005516843
216.5359,0.0003150918
216.5359,0.0003787148
216.5359,0.0005559533
216.5359,0.003415606
216.5359,0.001263697
216.5359,0.002214407
216.5359,0.0009281476
217.5567,0.001179696
217.9938,0.0003262197
218.2118,0.0002872566
218.2118,0.0002420036
218.2118,0.003980309
218.3208,0.0004794621
218.3208,0.000448493
218.3208,0.006366545
218.3208,0.001130439
218.3208,0.0005558337
218.3208,0.003038584
218.4298,0.0004423549
218.4298,0.00408225
218.4298,0.0001656084
218.4298,0.00184337
218.4298,0.0003047657
218.4298,0.002861847
218.4298,0.001244477
218.4298,0.0002641176
218.4298,0.006680308
218.4298,0.0005171192
218.4298,0.01263062
218.4298,0.0001814474
218.4298,0.003234272
218.4298,0.002128034
218.4298,0.002314044
218.4298,0.00170487
218.4298,0.00040031
218.4298,0.0005873134
218.4298,0.0006859466
218.4298,0.0005855274
218.4298,0.0007611538
218.4298,0.0003443128
218.4298,0.001562559
218.4298,0.001483783
218.4298,0.004871126
218.4298,0.0002702677
218.4298,0.003411819
218.4298,0.002194725
218.4298,0.002159941
218.4298,0.003664462
218.4298,0.0008604833
218.4298,0.01189557
218.4298,0.007906682
218.4298,0.001568032
218.4298,0.0005121024
218.4298,0.002346221
218.4298,0.004067439
218.8249,0.00171231
219.7787,0.01472681
219.9967,0.008676157
220.1057,0.004768303
220.2147,0.004572192
220.2147,0.0008442911
220.2147,0.0002362775
220.2147,0.0008168199
220.2147,0.0006661946
220.2147,0.002066468
220.2147,0.0005643713
220.3237,0.002907691
220.3237,0.002919453
220.3237,0.002932973
220.3237,0.002906984
220.3237,0.0177997
220.3237,0.003624779
220.3237,0.005296867
220.3237,0.005296994
220.3237,0.002707495
220.3237,0.004058961
220.3237,0.00224784
220.3237,0.000524143
220.3237,0.001490591
220.3237,0.0003769557
220.3237,0.0003258636
220.3237,0.0003204566
220.3237,0.0003296096
220.3237,0.0002666715
220.3237,0.0002006963
220.3237,0.0008075685
220.3237,0.0008581586
220.3237,0.000534782
220.3237,0.0003845727
220.3237,0.0003780997
220.3237,0.01571191
220.3237,0.0109316
220.3237,0.01085372
220.3237,0.007189407
220.3237,0.02643278
220.3237,0.003720454
220.3237,0.002714301
220.3237,0.002720608
220.3237,0.001260002
220.3237,0.0005653491
220.3237,0.0003832577
220.3237,0.0003537637
220.3237,0.0003542257
220.3237,0.0003384297
220.3237,0.0001193032
220.3237,0.0007838935
220.3237,0.0005752201
220.3237,0.0005827131
220.3237,0.0005756361
220.3237,0.008683143
220.3237,0.02268358
220.3237,0.0006736692
220.3237,0.0005947491
220.3237,0.0004702418
220.3237,0.003134405
220.3237,0.00269571
220.3237,0.002475614
220.3237,0.002118725
220.3237,0.002154707
220.3237,0.0004224159
220.3237,0.0004177339
220.3237,0.0003392807
220.3237,0.0001936174
220.3237,0.0001062572
220.3237,0.0001908224
220.3237,0.0003450468
220.3237,0.0003294307
220.3237,0.004865636
220.3237,0.0006355943
220.3237,0.0005916192
220.3237,0.001587532
220.3237,0.001567619
220.3237,0.00151582
220.3237,0.0004756939
220.3237,0.002622288
220.3237,0.003223783
220.3237,0.002317642
220.3237,0.0002003614
220.3237,0.0003424727
220.3237,0.0002354895
220.3237,0.0003362798
220.3237,0.0003271997
220.3237,0.0002353486
220.3237,0.0003835459
220.3237,0.0005253061
220.3237,0.0004027419
220.3237,0.0003896839
220.3237,0.0002447396
220.3237,0.0002587547
220.3237,0.007993323
220.3237,0.003597379
220.3237,0.003611793
220.3237,0.0006751717
220.3237,0.000398446
220.3237,0.0006493556
220.3237,0.0005080642
220.3237,0.0004529771
220.3237,0.000415295
220.3237,0.0009730622
220.3237,0.0008008398
220.3237,0.0001712663
220.3237,0.0003419518
220.3237,0.0003115787
220.3237,0.0002287065
220.3237,0.001024095
220.3237,0.001033469
220.3237,0.0005568763
220.3237,0.001477094
220.3237,0.001385039
220.3237,0.0003628878
220.3237,0.0003412548
220.3237,0.0002417735
220.3237,0.0009282512
220.3237,0.0004115479
220.3237,0.0004069039
220.3237,0.0004678221
220.3237,0.003684366
220.3237,0.003428232
220.3237,0.003128183
220.3237,0.003132364
220.3237,0.0002355725
220.3237,0.0002288765
220.3237,0.0002325665
220.3237,0.0002278756
220.3237,0.0002459366
220.3237,0.001190909
220.3237,0.0002994037
220.3237,0.0002339025
220.3237,0.0002624436
220.3237,0.0002041445
220.3237,0.0009986223
220.3237,0.002578332
220.3237,0.0005188472
220.3237,0.0003630709
220.3237,0.0001460983
220.3237,0.0001590133
220.3237,0.000441724
220.3237,0.0003945459
220.3237,0.003191586
220.3237,0.005850062
220.3237,0.003250956
220.3237,0.001126827
220.3237,0.0001759904
220.3237,0.0001775834
220.3237,0.0002713036
220.3237,0.0002565246
220.3237,0.0002708206
220.3237,0.0003547818
220.3237,0.0002315736
220.3237,0.0002363226
220.3237,0.0002298255
220.3237,0.002019076
220.3237,0.0005779454
220.3237,0.0005256432
220.3237,0.002212465
220.3237,0.002179349
220.3237,0.002245316
220.3237,0.002248302
220.3237,0.002253051
220.3237,0.002776266
220.3237,0.0005050042
220.3237,0.0005699553
220.3237,0.0004826991
220.3237,0.002243196
220.3237,0.002146159
220.3237,0.00212653
220.3237,0.0002495736
220.3237,0.0002533446
220.3237,0.0001262593
220.3237,0.0001288603
220.3237,0.0001278553
220.3237,0.0001243613
220.3237,0.0010485
220.3237,0.001359079
220.3237,0.001142213
220.3237,0.001326072
220.3237,0.00316766
220.3237,0.002323992
220.3237,0.00224072
220.3237,0.001636269
220.3237,0.002079833
220.3237,0.002644171
220.3237,0.003326518
220.3237,0.002200931
220.3237,0.002383804
220.3237,0.002116214
220.3237,0.0002251915
220.3237,0.0003432398
220.3237,0.0002802877
220.3237,0.0007942369
220.3237,0.0006275395
220.3237,0.000440893
220.3237,0.0004954542
220.3237,0.0003792929
220.3237,0.0003768529
220.3237,0.005520027
220.3237,0.003529254
220.3237,0.003528787
220.3237,0.003490155
220.3237,0.003485277
220.3237,0.003510827
220.3237,0.0002883347
220.3237,0.0002225675
220.3237,0.0005619954
220.3237,0.0004765732
220.3237,0.0004111929
220.3237,0.0002473555
220.3237,0.0002471566
220.3237,0.0002593467
220.3237,0.0002469406
220.3237,0.0006332625
220.3237,0.0004950622
220.3237,0.001095836
220.3237,0.001654311
220.3237,0.001607007
220.3237,0.001641773
220.3237,0.001805762
220.3237,0.001694761
220.3237,0.001347575
220.3237,0.00247518
220.3237,0.00248459
220.3237,0.002307535
220.3237,0.0004394031
220.3237,0.0002018075
220.3237,0.0002619746
220.3237,0.0002884907
220.3237,0.0002787467
220.3237,0.0001919774
220.3237,0.0001693714
220.3237,0.002928344
220.3237,0.001522294
220.3237,0.001168678
220.3237,0.000862937
220.3237,0.0007220317
220.3237,0.001677628
220.3237,0.001679378
220.3237,0.0002555376
220.3237,0.0002491396
220.3237,0.0001821764
220.3237,0.0001838755
220.3237,0.0001735504
220.3237,0.0001714254
220.3237,0.02325535
220.3237,0.02366022
220.3237,0.002277028
220.3237,0.0002048954
220.3237,0.004534289
220.3237,0.00423367
220.3237,0.004257287
220.3237,0.00175114
220.3237,0.001391321
220.3237,0.001384299
220.3237,0.001248527
220.3237,0.001213117
220.3237,0.001463984
220.3237,0.001486123
220.3237,0.001349213
220.3237,0.001191635
220.3237,0.001179899
220.3237,0.000451793
220.3237,0.0004094479
220.3237,0.003489819
220.3237,0.002474637
220.3237,0.001409403
220.3237,0.001314116
220.3237,0.001311742
220.3237,0.001422372
220.3237,0.001216277
220.3237,0.003092384
220.3237,0.002960121
220.3237,0.0004174669
220.3237,0.004160666
220.3237,0.003920915
220.3237,0.001951223
220.3237,0.0003245608
220.3237,0.003221194
220.3237,0.003252299
220.3237,0.002228378
220.3237,0.002210003
220.3237,0.0002265825
220.3237,0.0013205
220.3237,0.001559556
220.3237,0.001426967
220.3237,0.00136344
220.3237,0.001604561
220.3237,0.001115116
220.3237,0.001669995
220.3237,0.0007963459
220.3237,0.0004601321
220.3237,0.0006297675
220.3237,0.0005240952
220.3237,0.000860945
220.3237,0.0004439291
220.3237,0.000839882
220.3237,0.0002946897
220.3237,0.0002525976
220.3237,0.0002505866
220.3237,0.0005723144
220.3237,0.0004258291
220.3237,0.0004642931
220.3237,0.0003505489
220.3237,0.0002833737
220.3237,0.0006505875
220.3237,0.0003291978
220.3237,0.0002339866
220.3237,0.0002309556
220.3237,0.0003471058
220.3237,0.0003062918
220.3237,0.0002666286
220.3237,0.0002674916
220.3237,0.0006293435
220.3237,0.001125541
220.3237,0.0007506338
220.3237,0.0005960043
220.3237,0.0006483305
220.3237,0.0006137835
220.3237,0.0006594995
220.3237,0.0005762574
220.3237,0.001662768
220.3237,0.001329452
220.3237,0.001693213
220.3237,0.001524692
220.3237,0.001718265
220.3237,0.001520388
220.3237,0.001782231
220.3237,0.001586257
220.3237,0.001365113
220.3237,0.001665471
220.3237,0.001339795
220.3237,0.001023677
220.3237,0.001075773
220.3237,0.003470537
220.3237,0.04989791
220.3237,0.04986386
220.3237,0.01683179
220.3237,0.01682703
220.3237,0.0002152145
220.3237,0.00401872
220.3237,0.003275438
220.3237,0.003273572
220.3237,0.0009110832
220.3237,0.000846335
220.3237,0.0008964291
220.3237,0.0006496896
220.3237,0.0004707051
220.3237,0.0003621129
220.3237,0.0002671506
220.3237,0.003004026
220.3237,0.002555282
220.3237,0.002525086
220.3237,0.002329049
220.3237,0.001252934
220.3237,0.001585693
220.3237,0.001439228
220.3237,0.0004804211
220.3237,0.0003711508
220.3237,0.0004853691
220.3237,0.0003639988
220.3237,0.004196122
220.3237,0.003265095
220.3237,0.0002463446
220.3237,0.0002423946
220.3237,0.0008589591
220.3237,0.0008306569
220.3237,0.000833622
220.3237,0.000833372
220.3237,0.0007080317
220.3237,0.002280434
220.3237,0.002295267
220.3237,0.002291007
220.3237,0.002307356
220.3237,0.002448153
220.3237,0.0001710134
220.3237,0.0003104017
220.3237,0.0003742169
220.3237,0.00627659
220.3237,0.006258536
220.3237,0.006269859
220.3237,0.007770364
220.3237,0.00146572
220.3237,0.001575749
220.3237,0.001406655
220.3237,0.001371549
220.3237,0.001310926
220.3237,0.0006310884
220.3237,0.0006028454
220.3237,0.0004751122
220.3237,0.0004675391
220.3237,0.0003276618
220.3237,0.0005225952
220.3237,0.0004648401
220.3237,0.0004620201
220.3237,0.0002426836
220.3237,0.0002427886
220.3237,0.0002123855
220.3237,0.0001833924
220.3237,0.0001834354
220.3237,0.0001897444
220.3237,0.0003641488
220.3237,0.0002217185
220.3237,0.0002204605
220.3237,0.0002008655
220.3237,0.0002218165
220.3237,0.0002005565
220.3237,0.002357153
220.3237,0.0004860191
220.3237,0.01653528
220.3237,0.01040328
220.3237,0.008126265
220.3237,0.005529289
220.3237,0.003634137
220.3237,0.001557146
220.3237,0.00156083
220.3237,0.003106533
220.3237,0.001705336
220.3237,0.0009712063
220.3237,0.001072247
220.3237,0.0005006022
220.3237,0.004997244
220.3237,0.005055732
220.3237,0.005415895
220.3237,0.003253775
220.3237,0.00347423
220.3237,0.001357132
220.3237,0.00125793
220.3237,0.001222239
220.3237,0.00115857
220.3237,0.001003416
220.3237,0.0009576962
220.3237,0.0007801948
220.3237,0.00280633
220.3237,0.002258353
220.3237,0.002247857
220.3237,0.0002294976
220.3237,0.0002392836
220.3237,0.0001332644
220.3237,0.00796526
220.3237,0.003753259
220.3237,0.004003792
220.3237,0.003608165
220.3237,0.001896327
220.3237,0.001882554
220.3237,0.003250325
220.3237,0.001696143
220.3237,0.001333183
220.3237,0.001201638
220.3237,0.001869877
220.3237,0.001530806
220.3237,0.001549926
220.3237,0.001608344
220.3237,0.001675007
220.3237,0.0005992364
220.3237,0.0006316044
220.3237,0.0003985879
220.3237,0.0004883231
220.3237,0.0005469253
220.3237,0.0004931451
220.3237,0.002807143
220.3237,0.002009499
220.3237,0.00316922
220.3237,0.001492152
220.3237,0.01080735
220.3237,0.01081073
220.3237,0.0002092905
220.3237,0.0006492316
220.3237,0.0005844704
220.3237,0.0005806494
220.3237,0.0003877609
220.3237,0.0004372051
220.3237,0.0001171972
220.3237,0.001499419
220.3237,0.001597432
220.3237,0.001599946
220.3237,0.001608802
220.3237,0.00146762
220.3237,0.001700748
220.3237,0.001615097
220.3237,0.0005291013
220.3237,0.0003637569
220.3237,0.0005241502
220.3237,0.0005875394
220.3237,0.0003208798
220.3237,0.004833561
220.3237,0.00437582
220.3237,0.003982197
220.3237,0.002110843
220.3237,0.002176277
220.3237,0.009420093
220.3237,0.007835295
220.3237,0.001975547
220.3237,0.001960508
220.3237,0.00196527
220.3237,0.007368103
220.3237,0.001168599
220.3237,0.0002611967
220.3237,0.0002949747
220.3237,0.0002285436
220.3237,0.0001712644
220.3237,0.001278315
220.3237,0.001311867
220.3237,0.002575782
220.3237,0.001190428
220.3237,0.0009664922
220.3237,0.0007160107
220.3237,0.0005869714
220.3237,0.0005525243
220.3237,0.000431906
220.3237,0.0002348925
220.3237,0.0002251985
220.3237,0.0102923
220.3237,0.003510986
220.3237,0.002123797
220.3237,0.002126005
220.3237,0.002015508
220.3237,0.001948475
220.3237,0.001556157
220.3237,0.0006331585
220.3237,0.001735516
220.3237,0.001727322
220.3237,0.0007477687
220.3237,0.001680945
220.3237,0.0005986424
220.3237,0.0005810954
220.3237,0.0004059829
220.3237,0.0003770989
220.3237,0.0006352795
220.3237,0.0003406758
220.3237,0.0005354582
220.3237,0.0002955287
220.3237,0.001333615
220.3237,0.0007600708
220.3237,0.0009380712
220.3237,0.002784849
220.3237,0.001872356
220.3237,0.002507324
220.3237,0.00156208
220.3237,0.001748133
220.3237,0.001786333
220.3237,0.0006504955
220.3237,0.0006936926
220.3237,0.0004507971
220.3237,0.0005347632
220.3237,0.0005978994
220.3237,0.0005103163
220.3237,0.0006142114
220.3237,0.0005192092
220.3237,0.0006341655
220.3237,0.0003329537
220.3237,0.005232725
220.3237,0.0006794367
220.3237,0.0003358078
220.3237,0.0014545
220.3237,0.0007986409
220.3237,0.0004500571
220.3237,0.0004954412
220.3237,0.0006577526
220.3237,0.0006198415
220.3237,0.002405934
220.3237,0.0004425721
220.3237,0.0004516251
220.3237,0.0003669849
220.3237,0.0003080657
220.3237,0.0003195597
220.3237,0.0007430108
220.3237,0.0005865134
220.3237,0.0004463281
220.3237,0.0004658891
220.3237,0.0002159275
220.3237,0.0002056934
220.3237,0.0001705294
220.3237,0.0006145675
220.3237,0.005954965
220.3237,0.004673287
220.3237,0.0004443761
220.3237,0.0003814209
220.3237,0.0003749959
220.3237,0.001860793
220.3237,0.0006866526
220.3237,0.0004515921
220.3237,0.0005030822
220.3237,0.0005537123
220.3237,0.0006046224
220.3237,0.0004607431
220.3237,0.0004858971
220.3237,0.0004722132
220.3237,0.0006044845
220.3237,0.001609077
220.3237,0.001614367
220.3237,0.0006903866
220.3237,0.0006401805
220.3237,0.0002121785
220.3237,0.0003800169
220.3237,0.001813405
220.3237,0.001697685
220.3237,0.001740521
220.3237,0.001602267
220.3237,0.001732472
220.3237,0.001629874
220.3237,0.0007634448
220.3237,0.0004928842
220.3237,0.0004860292
220.3237,0.0006788506
220.3237,0.000413627
220.3237,0.0005320033
220.3237,0.0005134222
220.3237,0.0005657463
220.3237,0.0006684016
220.3237,0.001948503
220.3237,0.004513826
220.3237,0.0003356558
220.3237,0.0002603546
220.3237,0.003935707
220.3237,0.00310642
220.3237,0.003035932
220.3237,0.0006141755
220.3237,0.0006050884
220.3237,0.0003147748
220.3237,0.001819689
220.3237,0.0006212815
220.3237,0.0006755486
220.3237,0.0006543996
220.3237,0.0007101847
220.3237,0.0006449796
220.3237,0.0004442331
220.3237,0.0006677636
220.3237,0.0006486016
220.3237,0.0006276595
220.3237,0.0008612321
220.3237,0.0007756778
220.3237,0.0007566428
220.3237,0.0008033449
220.3237,0.00107684
220.3237,0.0007997898
220.3237,0.0008003809
220.3237,0.0006329384
220.3237,0.0006614946
220.3237,0.0005758384
220.3237,0.0004131039
220.3237,0.0002750807
220.3237,0.0003389808
220.3237,0.0003135548
220.3237,0.003216937
220.3237,0.002754519
220.3237,0.002329897
220.3237,0.002348362
220.3237,0.002430072
220.3237,0.0005338983
220.3237,0.0005655124
220.3237,0.0005599243
220.3237,0.002010704
220.3237,0.001737793
220.3237,0.001718315
220.3237,0.001610835
220.3237,0.0007697858
220.3237,0.0007486847
220.3237,0.0002495856
220.3237,0.0008115999
220.3237,0.00081736
220.3237,0.0007110857
220.3237,0.0005093372
220.3237,0.0005532363
220.3237,0.0005986534
220.3237,0.00192387
220.3237,0.0004554211
220.3237,0.0004546471
220.3237,0.00044767
220.3237,0.0007150077
220.3237,0.0007133697
220.3237,0.0006961067
220.3237,0.0007065937
220.3237,0.0001940104
220.3237,0.0001671524
220.3237,0.001286898
220.3237,0.0006293975
220.3237,0.0006997746
220.3237,0.0008853212
220.3237,0.0006812666
220.3237,0.000435938
220.3237,0.0005677353
220.3237,0.001655819
220.3237,0.001867157
220.3237,0.001525224
220.3237,0.001961731
220.3237,0.001681126
220.3237,0.0006901136
220.3237,0.0004927311
220.3237,0.0004629061
220.3237,0.0004672501
220.3237,0.0005178102
220.3237,0.0005797324
220.3237,0.0003623168
220.3237,0.0005866144
220.3237,0.0005255502
220.3237,0.001701817
220.3237,0.001705899
220.3237,0.001948707
220.3237,0.000410268
220.3237,0.0002334086
220.3237,0.0002334016
220.3237,0.006836438
220.3237,0.0002757517
220.3237,0.0002924127
220.3237,0.0002658216
220.3237,0.001878921
220.3237,0.002319535
220.3237,0.001988383
220.3237,0.001722034
220.3237,0.0006464275
220.3237,0.0006844207
220.3237,0.0006184244
220.3237,0.01636154
220.3237,0.01617573
220.3237,0.0006465195
220.3237,0.0006565375
220.3237,0.0005541403
220.3237,0.0005293012
220.3237,0.0005827974
220.3237,0.0006689787
220.3237,0.0007429617
220.3237,0.0007066557
220.3237,0.0007696319
220.3237,0.0005167892
220.3237,0.0005167952
220.3237,0.000408591
220.3237,0.0004866552
220.3237,0.000424406
220.3237,0.0002429346
220.3237,0.0001888195
220.3237,0.0008158209
220.3237,0.0007298767
220.3237,0.0006462965
220.3237,0.001565269
220.3237,0.001873415
220.3237,0.0004073319
220.3237,0.0004953602
220.3237,0.0005521645
220.3237,0.0005284474
220.3237,0.0008133992
220.3237,0.0008137582
220.3237,0.000731565
220.3237,0.0006518867
220.3237,0.0006484018
220.3237,0.0006506587
220.3237,0.001035172
220.3237,0.001039406
220.3237,0.0007570928
220.3237,0.0007674269
220.3237,0.0004662211
220.3237,0.003861153
220.3237,0.0007977379
220.3237,0.0005041232
220.3237,0.0005286003
220.3237,0.0004810161
220.3237,0.0005187302
220.3237,0.0005424143
220.3237,0.0003808849
220.3237,0.0004647281
220.3237,0.0004005849
220.3237,0.000417193
220.3237,0.0002639016
220.3237,0.001814798
220.3237,0.001856761
220.3237,0.0162289
220.3237,0.0007541588
220.3237,0.0006881206
220.3237,0.000836773
220.3237,0.0004925012
220.3237,0.0005049732
220.3237,0.0003491199
220.3237,0.0002718566
220.3237,0.001425479
220.3237,0.0001646034
220.3237,0.0001197583
220.3237,0.000397826
220.3237,0.0002406345
220.3237,0.002148426
220.3237,0.001933144
220.3237,0.00170429
220.3237,0.001842023
220.3237,0.001633656
220.3237,0.001762335
220.3237,0.001678675
220.3237,0.001874498
220.3237,0.00187422
220.3237,0.0006545685
220.3237,0.0001248853
220.3237,0.0001249903
220.3237,0.0001049933
220.3237,0.0002350866
220.3237,0.003256503
220.3237,0.003062166
220.3237,0.002609837
220.3237,0.001777847
220.3237,0.001865136
220.3237,0.001777463
220.3237,0.001644797
220.3237,0.001752915
220.3237,0.004520692
220.3237,0.004516141
220.3237,0.004733751
220.3237,0.004723673
220.3237,0.004175089
220.3237,0.004162136
220.3237,0.001664528
220.3237,0.002017779
220.3237,0.001656095
220.3237,0.001002799
220.3237,0.00154434
220.3237,0.001746984
220.3237,0.001591272
220.3237,0.0006802096
220.3237,0.0007022037
220.3237,0.0006999327
220.3237,0.001485263
220.3237,0.001239573
220.3237,0.001192994
220.3237,0.001140765
220.3237,0.001341674
220.3237,0.000402602
220.3237,0.0005363243
220.3237,0.0004210191
220.3237,0.0003233738
220.3237,0.0003301968
220.3237,0.0003442618
220.3237,0.0003423778
220.3237,0.003765486
220.3237,0.004539325
220.3237,0.004231966
220.3237,0.003079125
220.3237,0.001536878
220.3237,0.0003721279
220.3237,0.001791037
220.3237,0.001361037
220.3237,0.001744793
220.3237,0.0008072129
220.3237,0.01666025
220.3237,0.0005135522
220.3237,0.0006200204
220.3237,0.0005420432
220.3237,0.01687728
220.3237,0.01202299
220.3237,0.01203997
220.3237,0.007212039
220.3237,0.0003429068
220.3237,0.002854382
220.3237,0.001066439
220.3237,0.0008266749
220.3237,0.0005520533
220.3237,0.0004516111
220.3237,0.0005115102
220.3237,0.0004773151
220.3237,0.002949854
220.3237,0.002923971
220.3237,0.002838618
220.3237,0.002599404
220.3237,0.002466072
220.3237,0.002475411
220.3237,0.002467893
220.3237,0.0002054634
220.3237,0.0001308113
220.3237,0.0005150442
220.3237,0.000443931
220.3237,0.0005029101
220.3237,0.0004395051
220.3237,0.001253349
220.3237,0.001137901
220.3237,0.001067659
220.3237,0.001122197
220.3237,0.01629067
220.3237,0.0006175734
220.3237,0.0002940687
220.3237,0.0003417918
220.3237,0.0009584322
220.3237,0.0008595351
220.3237,0.0005284332
220.3237,0.0005419063
220.3237,0.0006248404
220.3237,0.0005216553
220.3237,0.0005419123
220.3237,0.0005376343
220.3237,0.0005748504
220.3237,0.0004912572
220.3237,0.0005060892
220.3237,0.0005994974
220.3237,0.004245747
220.3237,0.004299535
220.3237,0.004262062
220.3237,0.0042685
220.3237,0.003203603
220.3237,0.00320472
220.3237,0.00455427
220.3237,0.004601636
220.3237,0.003856543
220.3237,0.003173466
220.3237,0.002388179
220.3237,0.002379843
220.3237,0.00237666
220.3237,0.1158867
220.3237,0.001198858
220.3237,0.001091313
220.3237,0.01634384
220.3237,0.0007413238
220.3237,0.000436755
220.3237,0.0005736293
220.3237,0.0005255072
220.3237,0.000423732
220.3237,0.0003972049
220.3237,0.0003657048
220.3237,0.0003667919
220.3237,0.0003327778
220.3237,0.0001992655
220.3237,0.0002078535
220.3237,0.000419958
220.3237,0.0003525368
220.3237,0.0003140508
220.3237,0.0002814927
220.3237,0.002787911
220.3237,0.0013318
220.3237,0.0006956136
220.3237,0.0007072437
220.3237,0.0006785916
220.3237,0.0008858611
220.3237,0.0006318465
220.3237,0.004287442
220.3237,0.001141139
220.3237,0.0009131206
220.3237,0.0009011215
220.3237,0.002504921
220.3237,0.002243028
220.3237,0.0004695603
220.3237,0.0009500127
220.3237,0.0005341725
220.3237,0.001443685
220.3237,0.001341044
220.3237,0.0008716975
220.3237,0.0006341998
220.3237,0.00067007
220.3237,0.0002625658
220.3237,0.0002550977
220.3237,0.0004514724
220.3237,0.0002740658
220.3237,0.0007075371
220.3237,0.0006490639
220.3237,0.0004287232
220.3237,0.0004657804
220.3237,0.0008406144
220.3237,0.0005745836
220.3237,0.0004781944
220.3237,0.0005133285
220.3237,0.0007821322
220.3237,0.0006376318
220.3237,0.0006393248
220.3237,0.0006338098
220.3237,0.0006370729
220.3237,0.003221997
220.3237,0.00306639
220.3237,0.001906166
220.3237,0.001916218
220.3237,0.001701481
220.3237,0.001629235
220.3237,0.001627974
220.3237,0.001630004
220.3237,0.0149511
220.3237,0.0147469
220.3237,0.01492226
220.3237,0.01474988
220.3237,0.001445291
220.3237,0.001467319
220.3237,0.001293404
220.3237,0.001270849
220.3237,0.001781492
220.3237,0.0006299787
220.3237,0.01860882
220.3237,0.01845607
220.3237,0.0003102759
220.3237,0.0003730571
220.3237,0.000342001
220.3237,0.0005762287
220.3237,0.0005003604
220.3237,0.0004552503
220.3237,0.0003705331
220.3237,0.006112706
220.3237,0.006068589
220.3237,0.0003334429
220.3237,0.0002990259
220.3237,0.0003197249
220.3237,0.008025848
220.3237,0.007881612
220.3237,0.007732589
220.3237,0.0001683874
220.3237,0.0005629866
220.3237,0.001143185
220.3237,0.001621178
220.3237,0.001242609
220.3237,0.001708663
220.3237,0.0002341607
220.3237,0.0002034345
220.3237,0.0002595768
220.3237,0.0002355386
220.3237,0.0007330781
220.3237,0.0002727898
220.3237,0.0006710989
220.3237,0.0007095441
220.3237,0.003107622
220.3237,0.002789465
220.3237,0.001851056
220.3237,0.001750037
220.3237,0.001810673
220.3237,0.0006649469
220.3237,0.0006390078
220.3237,0.0005040614
220.3237,0.004549801
220.3237,0.004469018
220.3237,0.004415461
220.3237,0.004415793
220.3237,0.000677032
220.3237,0.0003501299
220.3237,0.001757966
220.3237,0.0007500861
220.3237,0.00115544
220.3237,0.001313219
220.3237,0.0004471303
220.3237,0.000341255
220.3237,0.001424343
220.3237,0.001016137
220.3237,0.0007742552
220.3237,0.0006232458
220.3237,0.0007916833
220.3237,0.001112393
220.3237,0.0007511981
220.3237,0.0008333044
220.3237,0.0005893967
220.3237,0.0006045277
220.3237,0.0004045771
220.3237,0.002864669
220.3237,0.0006507908
220.3237,0.0005940647
220.3237,0.0007779462
220.3237,0.0005252325
220.3237,0.0005060164
220.3237,0.0001040263
220.3237,0.0004132312
220.3237,0.0004209523
220.3237,0.000326478
220.3237,0.000348333
220.3237,0.00128596
220.3237,0.001104329
220.3237,0.0009070586
220.3237,0.0008598765
220.3237,0.0007265511
220.3237,0.0002393037
220.3237,0.02235747
220.3237,0.003151288
220.3237,0.002882872
220.3237,0.002868765
220.3237,0.00285009
220.3237,0.001479867
220.3237,0.001483359
220.3237,0.001715545
220.3237,0.001309728
220.3237,0.00119858
220.3237,0.0007997063
220.3237,0.0010319
220.3237,0.0007897823
220.3237,0.0002343387
220.3237,0.0002425597
220.3237,0.001475172
220.3237,0.001777211
220.3237,0.001721373
220.3237,0.001805037
220.3237,0.001691566
220.3237,0.001642529
220.3237,0.0002410757
220.3237,0.0002008386
220.3237,0.001151993
220.3237,0.01644243
220.3237,0.01666899
220.3237,0.001201103
220.3237,0.001053278
220.3237,0.0008943896
220.3237,0.0002895248
220.3237,0.0002485178
220.3237,0.0001383874
220.3237,0.002157091
220.3237,0.0005443776
220.3237,0.0003779091
220.3237,0.0003231769
220.3237,0.0002664287
220.3237,0.0002674938
220.3237,0.0004383163
220.3237,0.0004260872
220.3237,0.003809261
220.3237,0.003840507
220.3237,0.002659142
220.3237,0.002657037
220.3237,0.002604229


==> data/pilotless_leaderboard_pareto_front.csv <==
metric,complexity
1.0207,0.001234781
1.5093,0.001082751
1.6097,0.0005663484
1.6337,0.0005351373
1.6457,0.0005297102
1.6697,0.0005209443
1.83,0.0005197795
2.0459,0.0004701605
2.1343,0.0004605933
2.1703,0.000415586
2.3666,0.000402006
2.3906,0.0003819359
2.4026,0.0003643289
2.4385,0.0003633769
2.4505,0.0003558728
3.9688,0.0003326469
5.2263,0.0003293757
5.6909,0.0003244047
5.7029,0.0003115497
5.7149,0.0003113926
7.0129,0.0002213344
11.8483,0.0001943715
12.6582,0.0001882224
13.2073,0.0001869805
22.8149,0.0001379803
40.9869,0.0001367393
44.4615,0.0001255273
89.7072,0.0001227563
220.3237,0.0001036162

